Detection of faculae in the transit and transmission spectrum of WASP-69b

Context: Transmission spectroscopy is a powerful tool for understanding exoplanet atmospheres. At optical wavelengths, it makes it possible to infer the composition and the presence of aerosols in the atmosphere. However, unocculted stellar activity can result in contamination of atmospheric transmission spectra by introducing spurious slopes and molecular signals. Aims: We aim to characterise the atmosphere of the transiting exoplanet WASP-69b, a hot Jupiter orbiting an active K star, and characterise the host star's activity levels. Methods: We obtained three nights of spectrophotometric data with the FORS2 instrument on the VLT, covering a wavelength range of 340-1100 nm. We performed retrievals on the full spectrum with combined stellar activity and planet atmosphere models. Results: We directly detect a facula in the form of a hot spot crossing event in one of the transits and indirectly detect unocculted faculae through an apparently decreasing radius towards the blue end of the transmission spectrum. We determine a facula temperature of $\Delta T=+644^{+427}_{-263}$ K for the former and a stellar coverage fraction of around 30% with a temperature of $\Delta T=+231\pm72$ K for the latter. The planetary atmosphere is best fit with a high-altitude cloud deck at 1.4 mbar that mutes atomic and molecular features. We find indications of water and ammonia with $log(H_2O)=-2.01^{+0.54}_{-0.86}$ and $log(NH_3)=-3.4^{+0.96}_{-5.20} respectively and place 3$\sigma$ upper limits on TiO ($10^{-7.65}$) and K ($10^{-7}$). Conclusions. The simultaneous multi-wavelength observations allow us to break the size-contrast degeneracy for facula-crossings, meaning we can obtain temperatures for both the directly and indirectly detected faculae, which are consistent with each other.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> spectroscopic_results_B.dat <==
====================================================================================================
Jump parameters:
====================================================================================================
bin001_dRpRs                 -0.04904549    -0.03616311     0.02537963    -0.08168346     0.06347011
bin002_dRpRs                 -0.00012870    -0.00653861     0.00622424    -0.02064041     0.01818455
bin003_dRpRs                 -0.00176608    -0.00446101     0.00435827    -0.01442833     0.01245739
bin004_dRpRs                 -0.00183028    -0.00222356     0.00217094    -0.00661313     0.00637023
bin005_dRpRs                 -0.00448719    -0.00239948     0.00238029    -0.00734317     0.00702245
bin006_dRpRs                 -0.00135512    -0.00095207     0.00095778    -0.00282945     0.00281431
bin007_dRpRs                 -0.00060760    -0.00095444     0.00093046    -0.00297356     0.00276280
bin008_dRpRs                 -0.00240468    -0.00073354     0.00074166    -0.00226466     0.00213904
bin009_dRpRs                 -0.00070656    -0.00072560     0.00071956    -0.00213219     0.00215819
bin010_dRpRs                  0.00020270    -0.00082948     0.00081949    -0.00250691     0.00247655
bin011_dRpRs                  0.00024515    -0.00062115     0.00061855    -0.00186756     0.00184986
bin012_dRpRs                 -0.00096920    -0.00070946     0.00071781    -0.00219353     0.00209474
bin013_dRpRs                  0.00025942    -0.00056626     0.00056259    -0.00166835     0.00165873
bin014_dRpRs                 -0.00027527    -0.00043586     0.00043879    -0.00132980     0.00127133
bin015_dRpRs                  0.00026702    -0.00050346     0.00048701    -0.00146742     0.00151048
bin016_dRpRs                 -0.00058090    -0.00055938     0.00056261    -0.00167968     0.00169436
bin017_dRpRs                  0.00021872    -0.00049953     0.00050187    -0.00152645     0.00153883
bin018_dRpRs                  0.00084026    -0.00042851     0.00042346    -0.00127535     0.00132899
bin019_dRpRs                  0.00072430    -0.00039944     0.00039809    -0.00119886     0.00120117
bin020_dRpRs                  0.00110040    -0.00041235     0.00040877    -0.00124732     0.00126011
bin021_dRpRs                  0.00118746    -0.00049704     0.00049476    -0.00143878     0.00145714
bin022_dRpRs                  0.00075935    -0.00047732     0.00048197    -0.00143592     0.00139545
bin023_dRpRs                  0.00031302    -0.00045240     0.00045381    -0.00133085     0.00137579
bin024_dRpRs                  0.00095002    -0.00046144     0.00045065    -0.00139887     0.00136992
bin025_dRpRs                  0.00095566    -0.00052309     0.00051701    -0.00155207     0.00154456
bin026_dRpRs                  0.00092824    -0.00048896     0.00048506    -0.00144363     0.00146682
bin027_dRpRs                 -0.00044779    -0.00052845     0.00052096    -0.00163123     0.00156774
bin001_dw.dat_A0              1.02077236    -0.01022742     0.01041560    -0.03030119     0.02983030
bin001_dw.dat_A1             -0.41384441    -0.11158220     0.11464161    -0.33155871     0.33972264
bin001_dw.dat_A2              2.22185997    -0.53138854     0.52094208    -1.57824070     1.53811077
bin001_dw.dat_D1             -0.02338585    -0.01349907     0.01314121    -0.03840497     0.03832389
bin002_dw.dat_A0              1.00049575    -0.00335661     0.00325779    -0.00975545     0.00968925
bin002_dw.dat_A1              0.01693443    -0.04169556     0.04068096    -0.12305666     0.12155284
bin002_dw.dat_A2              0.62789374    -0.18958547     0.19418049    -0.56393587     0.57114837
bin002_dw.dat_D1             -0.02783230    -0.00440843     0.00452796    -0.01311556     0.01324048
bin003_dw.dat_A0              1.01816365    -0.00217661     0.00220935    -0.00657016     0.00672268
bin003_dw.dat_A1             -0.04049601    -0.02885360     0.02854058    -0.08688754     0.08395467
bin003_dw.dat_A2             -0.69715810    -0.13093450     0.13428604    -0.38706650     0.40234147
bin003_dw.dat_D1             -0.00535797    -0.00302246     0.00300091    -0.00905083     0.00912348
bin004_dw.dat_A0              0.99807109    -0.00100937     0.00101552    -0.00304989     0.00303372
bin004_dw.dat_A1              0.02304537    -0.01402022     0.01387087    -0.04071162     0.04199149
bin004_dw.dat_A2             -0.04070756    -0.06454588     0.06502194    -0.19300116     0.18866704
bin004_dw.dat_D1             -0.00076605    -0.00143581     0.00140558    -0.00423358     0.00410592
bin005_dw.dat_A0              0.99686714    -0.00102748     0.00103065    -0.00310324     0.00304762
bin005_dw.dat_A1              0.00103489    -0.01455402     0.01464236    -0.04430766     0.04515243
bin005_dw.dat_A2              0.44387193    -0.06822608     0.06759437    -0.20960573     0.20699504
bin005_dw.dat_D1             -0.01106352    -0.00148026     0.00144638    -0.00436299     0.00428704
bin006_dw.dat_A0              1.00160138    -0.00042365     0.00042448    -0.00127387     0.00126068
bin006_dw.dat_A1             -0.02759199    -0.00599965     0.00607868    -0.01760327     0.01772531
bin006_dw.dat_A2              0.13902516    -0.02816553     0.02770078    -0.08241339     0.08156319
bin006_dw.dat_D1             -0.00244987    -0.00059323     0.00060272    -0.00178409     0.00182300
bin007_dw.dat_A0              1.00223599    -0.00041929     0.00041430    -0.00127251     0.00122888
bin007_dw.dat_A1             -0.02070688    -0.00603934     0.00603160    -0.01796888     0.01821263
bin007_dw.dat_A2              0.00473263    -0.02802924     0.02788861    -0.08396939     0.08398651
bin007_dw.dat_D1             -0.00083095    -0.00058760     0.00058630    -0.00177372     0.00178159
bin008_dw.dat_A0              0.99658678    -0.00031470     0.00032014    -0.00095485     0.00096907
bin008_dw.dat_A1              0.01389288    -0.00453783     0.00450496    -0.01388879     0.01377963
bin008_dw.dat_A2             -0.04451425    -0.02096245     0.02107779    -0.06326755     0.06435311
bin008_dw.dat_D1              0.00409959    -0.00045218     0.00044832    -0.00137803     0.00137882
bin009_dw.dat_A0              1.00064191    -0.00031625     0.00031742    -0.00096922     0.00094468
bin009_dw.dat_A1             -0.00245124    -0.00452013     0.00454318    -0.01363141     0.01334211
bin009_dw.dat_A2              0.04427119    -0.02093516     0.02082876    -0.06216829     0.06335500
bin009_dw.dat_D1             -0.00254324    -0.00045359     0.00045346    -0.00137531     0.00134880
bin010_dw.dat_A0              1.00115403    -0.00035555     0.00035905    -0.00106687     0.00111908
bin010_dw.dat_A1             -0.00062037    -0.00534550     0.00532038    -0.01613610     0.01589396
bin010_dw.dat_A2             -0.05297036    -0.02451233     0.02497967    -0.07397585     0.07487083
bin010_dw.dat_D1             -0.00032930    -0.00050390     0.00050632    -0.00156332     0.00154627
bin011_dw.dat_A0              1.00007178    -0.00027311     0.00027064    -0.00083386     0.00079837
bin011_dw.dat_A1              0.01325914    -0.00399813     0.00401274    -0.01178948     0.01217167
bin011_dw.dat_A2             -0.03433443    -0.01857388     0.01852032    -0.05619272     0.05504841
bin011_dw.dat_D1             -0.00176802    -0.00038763     0.00038704    -0.00114661     0.00117562
bin012_dw.dat_A0              0.99978854    -0.00031170     0.00030898    -0.00093809     0.00092909
bin012_dw.dat_A1              0.00862917    -0.00458021     0.00456644    -0.01385727     0.01352986
bin012_dw.dat_A2             -0.04412597    -0.02118707     0.02120590    -0.06302797     0.06333364
bin012_dw.dat_D1             -0.00041211    -0.00044267     0.00044383    -0.00132606     0.00132389
bin013_dw.dat_A0              0.99940335    -0.00025047     0.00025352    -0.00075890     0.00075912
bin013_dw.dat_A1              0.00364736    -0.00363822     0.00362476    -0.01114629     0.01112650
bin013_dw.dat_A2             -0.04135314    -0.01678074     0.01678364    -0.05175845     0.05167429
bin013_dw.dat_D1              0.00197027    -0.00035555     0.00035336    -0.00110311     0.00110127
bin014_dw.dat_A0              0.99951429    -0.00019241     0.00018869    -0.00057553     0.00055950
bin014_dw.dat_A1              0.00603268    -0.00278728     0.00273099    -0.00832201     0.00822625
bin014_dw.dat_A2             -0.03384007    -0.01265045     0.01291921    -0.03805736     0.03862029
bin014_dw.dat_D1              0.00075468    -0.00027089     0.00027426    -0.00080827     0.00082035
bin015_dw.dat_A0              0.99974663    -0.00022024     0.00022506    -0.00065812     0.00065410
bin015_dw.dat_A1              0.00798470    -0.00317958     0.00316331    -0.00932498     0.00941520
bin015_dw.dat_A2             -0.06185886    -0.01467074     0.01462312    -0.04339528     0.04312321
bin015_dw.dat_D1              0.00078626    -0.00031834     0.00031733    -0.00093045     0.00094858
bin016_dw.dat_A0              1.00124072    -0.00024853     0.00024670    -0.00074104     0.00072233
bin016_dw.dat_A1              0.00418787    -0.00348807     0.00353244    -0.01023578     0.01046973
bin016_dw.dat_A2             -0.06049898    -0.01632461     0.01619601    -0.04826215     0.04726137
bin016_dw.dat_D1             -0.00151777    -0.00035233     0.00035460    -0.00103101     0.00106003
bin017_dw.dat_A0              1.00078556    -0.00022761     0.00022956    -0.00068963     0.00067610
bin017_dw.dat_A1              0.00840808    -0.00321982     0.00319956    -0.00937618     0.00960813
bin017_dw.dat_A2             -0.05991233    -0.01477867     0.01488294    -0.04481524     0.04383354
bin017_dw.dat_D1             -0.00112734    -0.00032238     0.00032453    -0.00096197     0.00098942
bin018_dw.dat_A0              1.00117817    -0.00019429     0.00019422    -0.00056910     0.00057852
bin018_dw.dat_A1              0.00157903    -0.00272403     0.00273449    -0.00841623     0.00844976
bin018_dw.dat_A2             -0.04712082    -0.01264296     0.01263936    -0.03861991     0.03864776
bin018_dw.dat_D1             -0.00046945    -0.00027608     0.00027649    -0.00082328     0.00082671
bin019_dw.dat_A0              1.00028920    -0.00018158     0.00018172    -0.00055160     0.00054661
bin019_dw.dat_A1              0.00260191    -0.00249223     0.00256124    -0.00768330     0.00755851
bin019_dw.dat_A2             -0.02814984    -0.01185314     0.01150065    -0.03472764     0.03528040
bin019_dw.dat_D1              0.00009357    -0.00025852     0.00025864    -0.00076916     0.00077158
bin020_dw.dat_A0              1.00058802    -0.00018517     0.00019299    -0.00056825     0.00056084
bin020_dw.dat_A1              0.00985499    -0.00263636     0.00260670    -0.00775597     0.00800558
bin020_dw.dat_A2             -0.06771720    -0.01210746     0.01224676    -0.03778646     0.03643013
bin020_dw.dat_D1             -0.00086012    -0.00027190     0.00026677    -0.00078348     0.00081791
bin021_dw.dat_A0              1.00004301    -0.00023784     0.00023531    -0.00071354     0.00072082
bin021_dw.dat_A1              0.00333727    -0.00323485     0.00313795    -0.00958708     0.00953509
bin021_dw.dat_A2             -0.05173445    -0.01448237     0.01491865    -0.04410997     0.04438051
bin021_dw.dat_D1              0.00104235    -0.00033231     0.00033594    -0.00103100     0.00101128
bin022_dw.dat_A0              1.00098638    -0.00023327     0.00023347    -0.00071836     0.00068722
bin022_dw.dat_A1              0.00506238    -0.00308743     0.00309604    -0.00939506     0.00944794
bin022_dw.dat_A2             -0.05857272    -0.01430479     0.01425795    -0.04344822     0.04316306
bin022_dw.dat_D1             -0.00107113    -0.00032650     0.00033373    -0.00098952     0.00099843
bin023_dw.dat_A0              0.99960178    -0.00022428     0.00022312    -0.00067663     0.00066618
bin023_dw.dat_A1              0.00002890    -0.00288934     0.00287498    -0.00866047     0.00876506
bin023_dw.dat_A2             -0.03153143    -0.01321456     0.01333529    -0.04031901     0.03971920
bin023_dw.dat_D1              0.00170942    -0.00031003     0.00031171    -0.00094872     0.00093774
bin024_dw.dat_A0              0.99948821    -0.00023489     0.00023475    -0.00069984     0.00072292
bin024_dw.dat_A1              0.02188720    -0.00298721     0.00295191    -0.00871814     0.00897694
bin024_dw.dat_A2             -0.12258911    -0.01365858     0.01375938    -0.04107943     0.04047521
bin024_dw.dat_D1              0.00017212    -0.00032586     0.00032451    -0.00100614     0.00099204
bin025_dw.dat_A0              0.99905095    -0.00027378     0.00027462    -0.00082172     0.00084067
bin025_dw.dat_A1              0.02227958    -0.00328486     0.00335136    -0.00993961     0.01011431
bin025_dw.dat_A2             -0.12359490    -0.01548448     0.01510876    -0.04589974     0.04551974
bin025_dw.dat_D1              0.00105098    -0.00038432     0.00037758    -0.00114397     0.00113513
bin026_dw.dat_A0              0.99969043    -0.00026357     0.00026845    -0.00079786     0.00081559
bin026_dw.dat_A1              0.02137523    -0.00316028     0.00319172    -0.00934251     0.00950190
bin026_dw.dat_A2             -0.12486550    -0.01466986     0.01461132    -0.04347687     0.04249011
bin026_dw.dat_D1             -0.00010791    -0.00037071     0.00036674    -0.00112303     0.00112658
bin027_dw.dat_A0              1.00184756    -0.00029052     0.00029719    -0.00088684     0.00089225
bin027_dw.dat_A1             -0.00116481    -0.00335014     0.00338068    -0.00983248     0.01020920
bin027_dw.dat_A2             -0.03591172    -0.01555746     0.01555456    -0.04695860     0.04558232
bin027_dw.dat_D1             -0.00228477    -0.00040828     0.00040371    -0.00122626     0.00121849
====================================================================================================
Additional input parameters: 
====================================================================================================
Rstar                         0.81303110    -0.02800686     0.02799676    -0.08411550     0.08394506
Mstar                         0.82601902    -0.02903918     0.02900570    -0.08694326     0.08698812
====================================================================================================
Derived parameters: 
====================================================================================================
Rp_[Rjup]                     1.03831564    -0.03576735     0.03575444    -0.10742324     0.10720558
Mp_[Mjup]                     0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
rho_p_[rhoJup]                0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
g_p_[SI]                      0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
dF                            0.01722326     0.00000000     0.00000000     0.00000000     0.00000000
aRs                          12.06830313     0.00000000     0.00000000     0.00000000     0.00000000
a_[au]                        0.04562995    -0.00157184     0.00157127    -0.00472083     0.00471127
rhoS_[rhoSun]                 1.53646625    -0.15684039     0.17973937    -0.41414095     0.62893968
Ms_[Msun]                     0.82601902    -0.02903918     0.02900570    -0.08694326     0.08698812
Rs_[Rsun]                     0.81303110    -0.02800686     0.02799676    -0.08411550     0.08394506
inclination_[deg]            86.78943208     0.00000000     0.00000000     0.00000000     0.00000000
eccentricity                  0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
omega_[deg]                   0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
Occult_dur                   -0.10040766     0.00000000     0.00000000     0.00000000     0.00000000
Rs_a                          0.08286169     0.00000000     0.00000000     0.00000000     0.00000000
MF_PDF_[Msun]                 0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u1                     1.28746500     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u2                    -0.40439000     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u1                     1.14418400     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u2                    -0.29362900     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u1                     1.13761900     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u2                    -0.26598100     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u1                     0.99614800     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u2                    -0.17209700     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u1                     0.88205500     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u2                    -0.09813600     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u1                     1.08148500     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u2                    -0.20706800     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u1                     1.12298700     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u2                    -0.23763100     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u1                     1.09501400     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u2                    -0.23105700     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u1                     0.95746200     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u2                    -0.11430600     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u1                     0.97215900     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u2                    -0.11262100     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u1                     0.98232800     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u2                    -0.10116900     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u1                     0.95314800     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u2                    -0.07411300     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u1                     0.93206800     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u2                    -0.05849700     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u1                     0.93267400     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u2                    -0.06712000     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u1                     0.86267200     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u2                    -0.01257600     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u1                     0.89065700     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u2                    -0.06478600     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u1                     0.88547900     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u2                    -0.07658800     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u1                     0.79556500     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u2                    -0.01638100     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u1                     0.77926100     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u2                     0.03382400     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u1                     0.76654000     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u2                     0.03904800     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u1                     0.74989100     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u2                     0.05326700     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u1                     0.72443300     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u2                     0.06499900     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u1                     0.70878900     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u2                     0.07955900     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u1                     0.69668600     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u2                     0.08429600     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u1                     0.68224800     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u2                     0.08498200     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u1                     0.66441400     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u2                     0.10427400     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u1                     0.65707800     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u2                     0.11020300     0.00000000     0.00000000     0.00000000     0.00000000
====================================================================================================
Fixed parameters: 
====================================================================================================
T_0                        7980.75051075 
RpRs                          0.13123742 
b                             0.67589330 
dur_[d]                       0.09278202 
Period_[d]                    3.86813820 
esin(w)                       0.00000000 
ecos(w)                       0.00000000 
K                             0.00000000 
bin001_DFocc                  0.00000000 
bin002_DFocc                  0.00000000 
bin003_DFocc                  0.00000000 
bin004_DFocc                  0.00000000 
bin005_DFocc                  0.00000000 
bin006_DFocc                  0.00000000 
bin007_DFocc                  0.00000000 
bin008_DFocc                  0.00000000 
bin009_DFocc                  0.00000000 
bin010_DFocc                  0.00000000 
bin011_DFocc                  0.00000000 
bin012_DFocc                  0.00000000 
bin013_DFocc                  0.00000000 
bin014_DFocc                  0.00000000 
bin015_DFocc                  0.00000000 
bin016_DFocc                  0.00000000 
bin017_DFocc                  0.00000000 
bin018_DFocc                  0.00000000 
bin019_DFocc                  0.00000000 
bin020_DFocc                  0.00000000 
bin021_DFocc                  0.00000000 
bin022_DFocc                  0.00000000 
bin023_DFocc                  0.00000000 
bin024_DFocc                  0.00000000 
bin025_DFocc                  0.00000000 
bin026_DFocc                  0.00000000 
bin027_DFocc                  0.00000000 
bin001_c1                     2.17054000 
bin001_c2                     1.69185500 
bin001_c3                     0.00000000 
bin001_c4                     0.00000000 
bin002_c1                     1.99473900 
bin002_c2                     1.43781300 
bin002_c3                     0.00000000 
bin002_c4                     0.00000000 
bin003_c1                     2.00925700 
bin003_c2                     1.40360000 
bin003_c3                     0.00000000 
bin003_c4                     0.00000000 
bin004_c1                     1.82019900 
bin004_c2                     1.16824500 
bin004_c3                     0.00000000 
bin004_c4                     0.00000000 
bin005_c1                     1.66597400 
bin005_c2                     0.98019100 
bin005_c3                     0.00000000 
bin005_c4                     0.00000000 
bin006_c1                     1.95590200 
bin006_c2                     1.28855300 
bin006_c3                     0.00000000 
bin006_c4                     0.00000000 
bin007_c1                     2.00834300 
bin007_c2                     1.36061800 
bin007_c3                     0.00000000 
bin007_c4                     0.00000000 
bin008_c1                     1.95897100 
bin008_c2                     1.32607100 
bin008_c3                     0.00000000 
bin008_c4                     0.00000000 
bin009_c1                     1.80061800 
bin009_c2                     1.07176800 
bin009_c3                     0.00000000 
bin009_c4                     0.00000000 
bin010_c1                     1.83169700 
bin010_c2                     1.08478000 
bin010_c3                     0.00000000 
bin010_c4                     0.00000000 
bin011_c1                     1.86348700 
bin011_c2                     1.08349700 
bin011_c3                     0.00000000 
bin011_c4                     0.00000000 
bin012_c1                     1.83218300 
bin012_c2                     1.02726100 
bin012_c3                     0.00000000 
bin012_c4                     0.00000000 
bin013_c1                     1.80563900 
bin013_c2                     0.99056500 
bin013_c3                     0.00000000 
bin013_c4                     0.00000000 
bin014_c1                     1.79822800 
bin014_c2                     0.99979400 
bin014_c3                     0.00000000 
bin014_c4                     0.00000000 
bin015_c1                     1.71276800 
bin015_c2                     0.87524800 
bin015_c3                     0.00000000 
bin015_c4                     0.00000000 
bin016_c1                     1.71652800 
bin016_c2                     0.95544300 
bin016_c3                     0.00000000 
bin016_c4                     0.00000000 
bin017_c1                     1.69437000 
bin017_c2                     0.96206700 
bin017_c3                     0.00000000 
bin017_c4                     0.00000000 
bin018_c1                     1.57474900 
bin018_c2                     0.81194600 
bin018_c3                     0.00000000 
bin018_c4                     0.00000000 
bin019_c1                     1.59234600 
bin019_c2                     0.74543700 
bin019_c3                     0.00000000 
bin019_c4                     0.00000000 
bin020_c1                     1.57212800 
bin020_c2                     0.72749200 
bin020_c3                     0.00000000 
bin020_c4                     0.00000000 
bin021_c1                     1.55304900 
bin021_c2                     0.69662400 
bin021_c3                     0.00000000 
bin021_c4                     0.00000000 
bin022_c1                     1.51386500 
bin022_c2                     0.65943400 
bin022_c3                     0.00000000 
bin022_c4                     0.00000000 
bin023_c1                     1.49713700 
bin023_c2                     0.62923000 
bin023_c3                     0.00000000 
bin023_c4                     0.00000000 
bin024_c1                     1.47766800 
bin024_c2                     0.61239000 
bin024_c3                     0.00000000 
bin024_c4                     0.00000000 
bin025_c1                     1.44947800 
bin025_c2                     0.59726600 
bin025_c3                     0.00000000 
bin025_c4                     0.00000000 
bin026_c1                     1.43310200 
bin026_c2                     0.56014000 
bin026_c3                     0.00000000 
bin026_c4                     0.00000000 
bin027_c1                     1.42435900 
bin027_c2                     0.54687500 
bin027_c3                     0.00000000 
bin027_c4                     0.00000000 
bin001_dw.dat_A3              0.00000000 
bin001_dw.dat_A4              0.00000000 
bin001_dw.dat_B1              0.00000000 
bin001_dw.dat_B2              0.00000000 
bin001_dw.dat_C11             0.00000000 
bin001_dw.dat_C12             0.00000000 
bin001_dw.dat_C21             0.00000000 
bin001_dw.dat_C22             0.00000000 
bin001_dw.dat_D2              0.00000000 
bin001_dw.dat_E1              0.00000000 
bin001_dw.dat_E2              0.00000000 
bin001_dw.dat_G1              0.00000000 
bin001_dw.dat_G2              0.00000000 
bin001_dw.dat_G3              0.00000000 
bin001_dw.dat_H1              0.00000000 
bin001_dw.dat_H2              0.00000000 
bin002_dw.dat_A3              0.00000000 
bin002_dw.dat_A4              0.00000000 
bin002_dw.dat_B1              0.00000000 
bin002_dw.dat_B2              0.00000000 
bin002_dw.dat_C11             0.00000000 
bin002_dw.dat_C12             0.00000000 
bin002_dw.dat_C21             0.00000000 
bin002_dw.dat_C22             0.00000000 
bin002_dw.dat_D2              0.00000000 
bin002_dw.dat_E1              0.00000000 
bin002_dw.dat_E2              0.00000000 
bin002_dw.dat_G1              0.00000000 
bin002_dw.dat_G2              0.00000000 
bin002_dw.dat_G3              0.00000000 
bin002_dw.dat_H1              0.00000000 
bin002_dw.dat_H2              0.00000000 
bin003_dw.dat_A3              0.00000000 
bin003_dw.dat_A4              0.00000000 
bin003_dw.dat_B1              0.00000000 
bin003_dw.dat_B2              0.00000000 
bin003_dw.dat_C11             0.00000000 
bin003_dw.dat_C12             0.00000000 
bin003_dw.dat_C21             0.00000000 
bin003_dw.dat_C22             0.00000000 
bin003_dw.dat_D2              0.00000000 
bin003_dw.dat_E1              0.00000000 
bin003_dw.dat_E2              0.00000000 
bin003_dw.dat_G1              0.00000000 
bin003_dw.dat_G2              0.00000000 
bin003_dw.dat_G3              0.00000000 
bin003_dw.dat_H1              0.00000000 
bin003_dw.dat_H2              0.00000000 
bin004_dw.dat_A3              0.00000000 
bin004_dw.dat_A4              0.00000000 
bin004_dw.dat_B1              0.00000000 
bin004_dw.dat_B2              0.00000000 
bin004_dw.dat_C11             0.00000000 
bin004_dw.dat_C12             0.00000000 
bin004_dw.dat_C21             0.00000000 
bin004_dw.dat_C22             0.00000000 
bin004_dw.dat_D2              0.00000000 
bin004_dw.dat_E1              0.00000000 
bin004_dw.dat_E2              0.00000000 
bin004_dw.dat_G1              0.00000000 
bin004_dw.dat_G2              0.00000000 
bin004_dw.dat_G3              0.00000000 
bin004_dw.dat_H1              0.00000000 
bin004_dw.dat_H2              0.00000000 
bin005_dw.dat_A3              0.00000000 
bin005_dw.dat_A4              0.00000000 
bin005_dw.dat_B1              0.00000000 
bin005_dw.dat_B2              0.00000000 
bin005_dw.dat_C11             0.00000000 
bin005_dw.dat_C12             0.00000000 
bin005_dw.dat_C21             0.00000000 
bin005_dw.dat_C22             0.00000000 
bin005_dw.dat_D2              0.00000000 
bin005_dw.dat_E1              0.00000000 
bin005_dw.dat_E2              0.00000000 
bin005_dw.dat_G1              0.00000000 
bin005_dw.dat_G2              0.00000000 
bin005_dw.dat_G3              0.00000000 
bin005_dw.dat_H1              0.00000000 
bin005_dw.dat_H2              0.00000000 
bin006_dw.dat_A3              0.00000000 
bin006_dw.dat_A4              0.00000000 
bin006_dw.dat_B1              0.00000000 
bin006_dw.dat_B2              0.00000000 
bin006_dw.dat_C11             0.00000000 
bin006_dw.dat_C12             0.00000000 
bin006_dw.dat_C21             0.00000000 
bin006_dw.dat_C22             0.00000000 
bin006_dw.dat_D2              0.00000000 
bin006_dw.dat_E1              0.00000000 
bin006_dw.dat_E2              0.00000000 
bin006_dw.dat_G1              0.00000000 
bin006_dw.dat_G2              0.00000000 
bin006_dw.dat_G3              0.00000000 
bin006_dw.dat_H1              0.00000000 
bin006_dw.dat_H2              0.00000000 
bin007_dw.dat_A3              0.00000000 
bin007_dw.dat_A4              0.00000000 
bin007_dw.dat_B1              0.00000000 
bin007_dw.dat_B2              0.00000000 
bin007_dw.dat_C11             0.00000000 
bin007_dw.dat_C12             0.00000000 
bin007_dw.dat_C21             0.00000000 
bin007_dw.dat_C22             0.00000000 
bin007_dw.dat_D2              0.00000000 
bin007_dw.dat_E1              0.00000000 
bin007_dw.dat_E2              0.00000000 
bin007_dw.dat_G1              0.00000000 
bin007_dw.dat_G2              0.00000000 
bin007_dw.dat_G3              0.00000000 
bin007_dw.dat_H1              0.00000000 
bin007_dw.dat_H2              0.00000000 
bin008_dw.dat_A3              0.00000000 
bin008_dw.dat_A4              0.00000000 
bin008_dw.dat_B1              0.00000000 
bin008_dw.dat_B2              0.00000000 
bin008_dw.dat_C11             0.00000000 
bin008_dw.dat_C12             0.00000000 
bin008_dw.dat_C21             0.00000000 
bin008_dw.dat_C22             0.00000000 
bin008_dw.dat_D2              0.00000000 
bin008_dw.dat_E1              0.00000000 
bin008_dw.dat_E2              0.00000000 
bin008_dw.dat_G1              0.00000000 
bin008_dw.dat_G2              0.00000000 
bin008_dw.dat_G3              0.00000000 
bin008_dw.dat_H1              0.00000000 
bin008_dw.dat_H2              0.00000000 
bin009_dw.dat_A3              0.00000000 
bin009_dw.dat_A4              0.00000000 
bin009_dw.dat_B1              0.00000000 
bin009_dw.dat_B2              0.00000000 
bin009_dw.dat_C11             0.00000000 
bin009_dw.dat_C12             0.00000000 
bin009_dw.dat_C21             0.00000000 
bin009_dw.dat_C22             0.00000000 
bin009_dw.dat_D2              0.00000000 
bin009_dw.dat_E1              0.00000000 
bin009_dw.dat_E2              0.00000000 
bin009_dw.dat_G1              0.00000000 
bin009_dw.dat_G2              0.00000000 
bin009_dw.dat_G3              0.00000000 
bin009_dw.dat_H1              0.00000000 
bin009_dw.dat_H2              0.00000000 
bin010_dw.dat_A3              0.00000000 
bin010_dw.dat_A4              0.00000000 
bin010_dw.dat_B1              0.00000000 
bin010_dw.dat_B2              0.00000000 
bin010_dw.dat_C11             0.00000000 
bin010_dw.dat_C12             0.00000000 
bin010_dw.dat_C21             0.00000000 
bin010_dw.dat_C22             0.00000000 
bin010_dw.dat_D2              0.00000000 
bin010_dw.dat_E1              0.00000000 
bin010_dw.dat_E2              0.00000000 
bin010_dw.dat_G1              0.00000000 
bin010_dw.dat_G2              0.00000000 
bin010_dw.dat_G3              0.00000000 
bin010_dw.dat_H1              0.00000000 
bin010_dw.dat_H2              0.00000000 
bin011_dw.dat_A3              0.00000000 
bin011_dw.dat_A4              0.00000000 
bin011_dw.dat_B1              0.00000000 
bin011_dw.dat_B2              0.00000000 
bin011_dw.dat_C11             0.00000000 
bin011_dw.dat_C12             0.00000000 
bin011_dw.dat_C21             0.00000000 
bin011_dw.dat_C22             0.00000000 
bin011_dw.dat_D2              0.00000000 
bin011_dw.dat_E1              0.00000000 
bin011_dw.dat_E2              0.00000000 
bin011_dw.dat_G1              0.00000000 
bin011_dw.dat_G2              0.00000000 
bin011_dw.dat_G3              0.00000000 
bin011_dw.dat_H1              0.00000000 
bin011_dw.dat_H2              0.00000000 
bin012_dw.dat_A3              0.00000000 
bin012_dw.dat_A4              0.00000000 
bin012_dw.dat_B1              0.00000000 
bin012_dw.dat_B2              0.00000000 
bin012_dw.dat_C11             0.00000000 
bin012_dw.dat_C12             0.00000000 
bin012_dw.dat_C21             0.00000000 
bin012_dw.dat_C22             0.00000000 
bin012_dw.dat_D2              0.00000000 
bin012_dw.dat_E1              0.00000000 
bin012_dw.dat_E2              0.00000000 
bin012_dw.dat_G1              0.00000000 
bin012_dw.dat_G2              0.00000000 
bin012_dw.dat_G3              0.00000000 
bin012_dw.dat_H1              0.00000000 
bin012_dw.dat_H2              0.00000000 
bin013_dw.dat_A3              0.00000000 
bin013_dw.dat_A4              0.00000000 
bin013_dw.dat_B1              0.00000000 
bin013_dw.dat_B2              0.00000000 
bin013_dw.dat_C11             0.00000000 
bin013_dw.dat_C12             0.00000000 
bin013_dw.dat_C21             0.00000000 
bin013_dw.dat_C22             0.00000000 
bin013_dw.dat_D2              0.00000000 
bin013_dw.dat_E1              0.00000000 
bin013_dw.dat_E2              0.00000000 
bin013_dw.dat_G1              0.00000000 
bin013_dw.dat_G2              0.00000000 
bin013_dw.dat_G3              0.00000000 
bin013_dw.dat_H1              0.00000000 
bin013_dw.dat_H2              0.00000000 
bin014_dw.dat_A3              0.00000000 
bin014_dw.dat_A4              0.00000000 
bin014_dw.dat_B1              0.00000000 
bin014_dw.dat_B2              0.00000000 
bin014_dw.dat_C11             0.00000000 
bin014_dw.dat_C12             0.00000000 
bin014_dw.dat_C21             0.00000000 
bin014_dw.dat_C22             0.00000000 
bin014_dw.dat_D2              0.00000000 
bin014_dw.dat_E1              0.00000000 
bin014_dw.dat_E2              0.00000000 
bin014_dw.dat_G1              0.00000000 
bin014_dw.dat_G2              0.00000000 
bin014_dw.dat_G3              0.00000000 
bin014_dw.dat_H1              0.00000000 
bin014_dw.dat_H2              0.00000000 
bin015_dw.dat_A3              0.00000000 
bin015_dw.dat_A4              0.00000000 
bin015_dw.dat_B1              0.00000000 
bin015_dw.dat_B2              0.00000000 
bin015_dw.dat_C11             0.00000000 
bin015_dw.dat_C12             0.00000000 
bin015_dw.dat_C21             0.00000000 
bin015_dw.dat_C22             0.00000000 
bin015_dw.dat_D2              0.00000000 
bin015_dw.dat_E1              0.00000000 
bin015_dw.dat_E2              0.00000000 
bin015_dw.dat_G1              0.00000000 
bin015_dw.dat_G2              0.00000000 
bin015_dw.dat_G3              0.00000000 
bin015_dw.dat_H1              0.00000000 
bin015_dw.dat_H2              0.00000000 
bin016_dw.dat_A3              0.00000000 
bin016_dw.dat_A4              0.00000000 
bin016_dw.dat_B1              0.00000000 
bin016_dw.dat_B2              0.00000000 
bin016_dw.dat_C11             0.00000000 
bin016_dw.dat_C12             0.00000000 
bin016_dw.dat_C21             0.00000000 
bin016_dw.dat_C22             0.00000000 
bin016_dw.dat_D2              0.00000000 
bin016_dw.dat_E1              0.00000000 
bin016_dw.dat_E2              0.00000000 
bin016_dw.dat_G1              0.00000000 
bin016_dw.dat_G2              0.00000000 
bin016_dw.dat_G3              0.00000000 
bin016_dw.dat_H1              0.00000000 
bin016_dw.dat_H2              0.00000000 
bin017_dw.dat_A3              0.00000000 
bin017_dw.dat_A4              0.00000000 
bin017_dw.dat_B1              0.00000000 
bin017_dw.dat_B2              0.00000000 
bin017_dw.dat_C11             0.00000000 
bin017_dw.dat_C12             0.00000000 
bin017_dw.dat_C21             0.00000000 
bin017_dw.dat_C22             0.00000000 
bin017_dw.dat_D2              0.00000000 
bin017_dw.dat_E1              0.00000000 
bin017_dw.dat_E2              0.00000000 
bin017_dw.dat_G1              0.00000000 
bin017_dw.dat_G2              0.00000000 
bin017_dw.dat_G3              0.00000000 
bin017_dw.dat_H1              0.00000000 
bin017_dw.dat_H2              0.00000000 
bin018_dw.dat_A3              0.00000000 
bin018_dw.dat_A4              0.00000000 
bin018_dw.dat_B1              0.00000000 
bin018_dw.dat_B2              0.00000000 
bin018_dw.dat_C11             0.00000000 
bin018_dw.dat_C12             0.00000000 
bin018_dw.dat_C21             0.00000000 
bin018_dw.dat_C22             0.00000000 
bin018_dw.dat_D2              0.00000000 
bin018_dw.dat_E1              0.00000000 
bin018_dw.dat_E2              0.00000000 
bin018_dw.dat_G1              0.00000000 
bin018_dw.dat_G2              0.00000000 
bin018_dw.dat_G3              0.00000000 
bin018_dw.dat_H1              0.00000000 
bin018_dw.dat_H2              0.00000000 
bin019_dw.dat_A3              0.00000000 
bin019_dw.dat_A4              0.00000000 
bin019_dw.dat_B1              0.00000000 
bin019_dw.dat_B2              0.00000000 
bin019_dw.dat_C11             0.00000000 
bin019_dw.dat_C12             0.00000000 
bin019_dw.dat_C21             0.00000000 
bin019_dw.dat_C22             0.00000000 
bin019_dw.dat_D2              0.00000000 
bin019_dw.dat_E1              0.00000000 
bin019_dw.dat_E2              0.00000000 
bin019_dw.dat_G1              0.00000000 
bin019_dw.dat_G2              0.00000000 
bin019_dw.dat_G3              0.00000000 
bin019_dw.dat_H1              0.00000000 
bin019_dw.dat_H2              0.00000000 
bin020_dw.dat_A3              0.00000000 
bin020_dw.dat_A4              0.00000000 
bin020_dw.dat_B1              0.00000000 
bin020_dw.dat_B2              0.00000000 
bin020_dw.dat_C11             0.00000000 
bin020_dw.dat_C12             0.00000000 
bin020_dw.dat_C21             0.00000000 
bin020_dw.dat_C22             0.00000000 
bin020_dw.dat_D2              0.00000000 
bin020_dw.dat_E1              0.00000000 
bin020_dw.dat_E2              0.00000000 
bin020_dw.dat_G1              0.00000000 
bin020_dw.dat_G2              0.00000000 
bin020_dw.dat_G3              0.00000000 
bin020_dw.dat_H1              0.00000000 
bin020_dw.dat_H2              0.00000000 
bin021_dw.dat_A3              0.00000000 
bin021_dw.dat_A4              0.00000000 
bin021_dw.dat_B1              0.00000000 
bin021_dw.dat_B2              0.00000000 
bin021_dw.dat_C11             0.00000000 
bin021_dw.dat_C12             0.00000000 
bin021_dw.dat_C21             0.00000000 
bin021_dw.dat_C22             0.00000000 
bin021_dw.dat_D2              0.00000000 
bin021_dw.dat_E1              0.00000000 
bin021_dw.dat_E2              0.00000000 
bin021_dw.dat_G1              0.00000000 
bin021_dw.dat_G2              0.00000000 
bin021_dw.dat_G3              0.00000000 
bin021_dw.dat_H1              0.00000000 
bin021_dw.dat_H2              0.00000000 
bin022_dw.dat_A3              0.00000000 
bin022_dw.dat_A4              0.00000000 
bin022_dw.dat_B1              0.00000000 
bin022_dw.dat_B2              0.00000000 
bin022_dw.dat_C11             0.00000000 
bin022_dw.dat_C12             0.00000000 
bin022_dw.dat_C21             0.00000000 
bin022_dw.dat_C22             0.00000000 
bin022_dw.dat_D2              0.00000000 
bin022_dw.dat_E1              0.00000000 
bin022_dw.dat_E2              0.00000000 
bin022_dw.dat_G1              0.00000000 
bin022_dw.dat_G2              0.00000000 
bin022_dw.dat_G3              0.00000000 
bin022_dw.dat_H1              0.00000000 
bin022_dw.dat_H2              0.00000000 
bin023_dw.dat_A3              0.00000000 
bin023_dw.dat_A4              0.00000000 
bin023_dw.dat_B1              0.00000000 
bin023_dw.dat_B2              0.00000000 
bin023_dw.dat_C11             0.00000000 
bin023_dw.dat_C12             0.00000000 
bin023_dw.dat_C21             0.00000000 
bin023_dw.dat_C22             0.00000000 
bin023_dw.dat_D2              0.00000000 
bin023_dw.dat_E1              0.00000000 
bin023_dw.dat_E2              0.00000000 
bin023_dw.dat_G1              0.00000000 
bin023_dw.dat_G2              0.00000000 
bin023_dw.dat_G3              0.00000000 
bin023_dw.dat_H1              0.00000000 
bin023_dw.dat_H2              0.00000000 
bin024_dw.dat_A3              0.00000000 
bin024_dw.dat_A4              0.00000000 
bin024_dw.dat_B1              0.00000000 
bin024_dw.dat_B2              0.00000000 
bin024_dw.dat_C11             0.00000000 
bin024_dw.dat_C12             0.00000000 
bin024_dw.dat_C21             0.00000000 
bin024_dw.dat_C22             0.00000000 
bin024_dw.dat_D2              0.00000000 
bin024_dw.dat_E1              0.00000000 
bin024_dw.dat_E2              0.00000000 
bin024_dw.dat_G1              0.00000000 
bin024_dw.dat_G2              0.00000000 
bin024_dw.dat_G3              0.00000000 
bin024_dw.dat_H1              0.00000000 
bin024_dw.dat_H2              0.00000000 
bin025_dw.dat_A3              0.00000000 
bin025_dw.dat_A4              0.00000000 
bin025_dw.dat_B1              0.00000000 
bin025_dw.dat_B2              0.00000000 
bin025_dw.dat_C11             0.00000000 
bin025_dw.dat_C12             0.00000000 
bin025_dw.dat_C21             0.00000000 
bin025_dw.dat_C22             0.00000000 
bin025_dw.dat_D2              0.00000000 
bin025_dw.dat_E1              0.00000000 
bin025_dw.dat_E2              0.00000000 
bin025_dw.dat_G1              0.00000000 
bin025_dw.dat_G2              0.00000000 
bin025_dw.dat_G3              0.00000000 
bin025_dw.dat_H1              0.00000000 
bin025_dw.dat_H2              0.00000000 
bin026_dw.dat_A3              0.00000000 
bin026_dw.dat_A4              0.00000000 
bin026_dw.dat_B1              0.00000000 
bin026_dw.dat_B2              0.00000000 
bin026_dw.dat_C11             0.00000000 
bin026_dw.dat_C12             0.00000000 
bin026_dw.dat_C21             0.00000000 
bin026_dw.dat_C22             0.00000000 
bin026_dw.dat_D2              0.00000000 
bin026_dw.dat_E1              0.00000000 
bin026_dw.dat_E2              0.00000000 
bin026_dw.dat_G1              0.00000000 
bin026_dw.dat_G2              0.00000000 
bin026_dw.dat_G3              0.00000000 
bin026_dw.dat_H1              0.00000000 
bin026_dw.dat_H2              0.00000000 
bin027_dw.dat_A3              0.00000000 
bin027_dw.dat_A4              0.00000000 
bin027_dw.dat_B1              0.00000000 
bin027_dw.dat_B2              0.00000000 
bin027_dw.dat_C11             0.00000000 
bin027_dw.dat_C12             0.00000000 
bin027_dw.dat_C21             0.00000000 
bin027_dw.dat_C22             0.00000000 
bin027_dw.dat_D2              0.00000000 
bin027_dw.dat_E1              0.00000000 
bin027_dw.dat_E2              0.00000000 
bin027_dw.dat_G1              0.00000000 
bin027_dw.dat_G2              0.00000000 
bin027_dw.dat_G3              0.00000000 
bin027_dw.dat_H1              0.00000000 
bin027_dw.dat_H2              0.00000000 
====================================================================================================


==> spectroscopic_results_RI.dat <==
====================================================================================================
Jump parameters:
====================================================================================================
bin001_dRpRs                 -0.00140517    -0.00085121     0.00083277    -0.00249712     0.00246952
bin002_dRpRs                  0.00024202    -0.00071910     0.00070009    -0.00213212     0.00214183
bin003_dRpRs                  0.00072167    -0.00047162     0.00046809    -0.00147465     0.00138303
bin004_dRpRs                  0.00018501    -0.00057077     0.00056980    -0.00173343     0.00168045
bin005_dRpRs                  0.00011704    -0.00045812     0.00046047    -0.00139766     0.00137552
bin006_dRpRs                  0.00049766    -0.00046502     0.00045415    -0.00139038     0.00137510
bin007_dRpRs                 -0.00003010    -0.00044592     0.00044922    -0.00136330     0.00134161
bin008_dRpRs                  0.00130196    -0.00041043     0.00040118    -0.00124447     0.00120780
bin009_dRpRs                  0.00023028    -0.00039951     0.00039788    -0.00121050     0.00120082
bin010_dRpRs                 -0.00004716    -0.00041125     0.00041309    -0.00122014     0.00124568
bin011_dRpRs                  0.00103977    -0.00040958     0.00039884    -0.00119173     0.00120312
bin012_dRpRs                  0.00100400    -0.00040464     0.00040595    -0.00119111     0.00120939
bin013_dRpRs                  0.00028541    -0.00037415     0.00036729    -0.00112463     0.00108197
bin014_dRpRs                  0.00095802    -0.00039570     0.00039642    -0.00117821     0.00118940
bin015_dRpRs                  0.00046881    -0.00035893     0.00035821    -0.00108138     0.00107600
bin016_dRpRs                 -0.00011464    -0.00035315     0.00035198    -0.00105698     0.00104075
bin017_dRpRs                  0.00116390    -0.00036287     0.00035850    -0.00111101     0.00108167
bin018_dRpRs                  0.00117863    -0.00035928     0.00035543    -0.00104128     0.00103827
bin019_dRpRs                  0.00074010    -0.00031661     0.00032119    -0.00095773     0.00095787
bin020_dRpRs                  0.00107450    -0.00034508     0.00035134    -0.00104719     0.00107861
bin021_dRpRs                  0.00141552    -0.00033823     0.00033748    -0.00099402     0.00099083
bin022_dRpRs                  0.00027846    -0.00035579     0.00036631    -0.00106134     0.00109284
bin023_dRpRs                  0.00031395    -0.00036317     0.00035554    -0.00107731     0.00108057
bin024_dRpRs                  0.00051801    -0.00033636     0.00033586    -0.00099957     0.00101327
bin025_dRpRs                  0.00298133    -0.00106713     0.00104165    -0.00326219     0.00307731
bin026_dRpRs                  0.00025662    -0.00093751     0.00093603    -0.00283911     0.00273291
bin027_dRpRs                  0.00032825    -0.00036574     0.00037408    -0.00109467     0.00108824
bin028_dRpRs                 -0.00044994    -0.00035521     0.00035684    -0.00105656     0.00105546
bin029_dRpRs                  0.00044657    -0.00038441     0.00037899    -0.00118122     0.00112815
bin030_dRpRs                  0.00075167    -0.00035741     0.00035767    -0.00107704     0.00107968
bin031_dRpRs                  0.00121212    -0.00032614     0.00032742    -0.00096939     0.00099548
bin032_dRpRs                  0.00039078    -0.00035827     0.00035593    -0.00110228     0.00105327
bin033_dRpRs                 -0.00010336    -0.00041912     0.00041105    -0.00124361     0.00123417
bin034_dRpRs                 -0.00607534    -0.00237766     0.00234364    -0.00735002     0.00698453
bin001_dw.dat_A0              0.99816057    -0.00065565     0.00065845    -0.00191466     0.00199864
bin001_dw.dat_A1              0.00819990    -0.00231320     0.00235336    -0.00692085     0.00672025
bin001_dw.dat_D1              0.00099677    -0.00087014     0.00085481    -0.00263421     0.00251366
bin002_dw.dat_A0              0.99660099    -0.00058509     0.00058221    -0.00177052     0.00176881
bin002_dw.dat_A1              0.00774763    -0.00204216     0.00206206    -0.00612056     0.00629221
bin002_dw.dat_D1              0.00429769    -0.00076105     0.00078047    -0.00236506     0.00231277
bin003_dw.dat_A0              0.99930106    -0.00038842     0.00038665    -0.00116245     0.00114167
bin003_dw.dat_A1              0.00776730    -0.00136197     0.00136379    -0.00407625     0.00401143
bin003_dw.dat_D1             -0.00119581    -0.00050687     0.00051347    -0.00150075     0.00154334
bin004_dw.dat_A0              0.99852831    -0.00045731     0.00045904    -0.00138833     0.00136066
bin004_dw.dat_A1              0.00950346    -0.00161974     0.00161435    -0.00479795     0.00486306
bin004_dw.dat_D1             -0.00001391    -0.00060378     0.00061129    -0.00180129     0.00182880
bin005_dw.dat_A0              0.99761672    -0.00036634     0.00037218    -0.00109514     0.00113709
bin005_dw.dat_A1              0.01023631    -0.00129743     0.00127373    -0.00394042     0.00386248
bin005_dw.dat_D1              0.00201719    -0.00049383     0.00048092    -0.00149408     0.00142195
bin006_dw.dat_A0              0.99820664    -0.00037121     0.00036473    -0.00112156     0.00111534
bin006_dw.dat_A1              0.00806701    -0.00128554     0.00130990    -0.00382572     0.00391751
bin006_dw.dat_D1              0.00129559    -0.00048101     0.00048480    -0.00146531     0.00148085
bin007_dw.dat_A0              0.99992371    -0.00035854     0.00036301    -0.00107001     0.00107655
bin007_dw.dat_A1              0.00467140    -0.00125752     0.00125899    -0.00371681     0.00370131
bin007_dw.dat_D1             -0.00166114    -0.00047562     0.00047586    -0.00142782     0.00143365
bin008_dw.dat_A0              0.99877723    -0.00032785     0.00033473    -0.00101422     0.00102125
bin008_dw.dat_A1              0.00454269    -0.00117256     0.00116475    -0.00359221     0.00354648
bin008_dw.dat_D1              0.00136134    -0.00043953     0.00043260    -0.00130953     0.00134121
bin009_dw.dat_A0              0.99934610    -0.00032508     0.00032234    -0.00097597     0.00097882
bin009_dw.dat_A1              0.00368404    -0.00113214     0.00114918    -0.00344019     0.00345640
bin009_dw.dat_D1             -0.00003284    -0.00042526     0.00042842    -0.00127357     0.00129168
bin010_dw.dat_A0              0.99885197    -0.00033679     0.00033803    -0.00101326     0.00101015
bin010_dw.dat_A1              0.00309451    -0.00119164     0.00117062    -0.00361348     0.00354530
bin010_dw.dat_D1              0.00125924    -0.00044595     0.00043947    -0.00130750     0.00133228
bin011_dw.dat_A0              1.00031326    -0.00032908     0.00033234    -0.00101197     0.00098149
bin011_dw.dat_A1              0.00029044    -0.00117720     0.00117125    -0.00341406     0.00350861
bin011_dw.dat_D1             -0.00064516    -0.00043531     0.00043492    -0.00130532     0.00133129
bin012_dw.dat_A0              1.00041212    -0.00032961     0.00032071    -0.00095426     0.00097870
bin012_dw.dat_A1             -0.00092482    -0.00113983     0.00115832    -0.00341216     0.00336680
bin012_dw.dat_D1             -0.00004268    -0.00042023     0.00043011    -0.00131399     0.00126644
bin013_dw.dat_A0              0.99979696    -0.00030318     0.00030195    -0.00089353     0.00089612
bin013_dw.dat_A1              0.00140713    -0.00106500     0.00107131    -0.00320506     0.00316186
bin013_dw.dat_D1              0.00078196    -0.00039449     0.00040140    -0.00117721     0.00116182
bin014_dw.dat_A0              1.00111520    -0.00032727     0.00032339    -0.00098175     0.00095395
bin014_dw.dat_A1             -0.00089358    -0.00112154     0.00115530    -0.00338986     0.00344211
bin014_dw.dat_D1             -0.00129189    -0.00042793     0.00042851    -0.00122811     0.00127882
bin015_dw.dat_A0              1.00029061    -0.00028682     0.00028553    -0.00088105     0.00086397
bin015_dw.dat_A1             -0.00018991    -0.00100343     0.00101051    -0.00309681     0.00308899
bin015_dw.dat_D1              0.00009407    -0.00037622     0.00037876    -0.00111929     0.00113185
bin016_dw.dat_A0              1.00060740    -0.00028171     0.00028306    -0.00085031     0.00082122
bin016_dw.dat_A1              0.00026177    -0.00099368     0.00100103    -0.00289417     0.00295290
bin016_dw.dat_D1             -0.00062881    -0.00037213     0.00037426    -0.00108849     0.00109797
bin017_dw.dat_A0              1.00100793    -0.00030424     0.00030190    -0.00092519     0.00089436
bin017_dw.dat_A1             -0.00279248    -0.00106711     0.00107148    -0.00310030     0.00322578
bin017_dw.dat_D1             -0.00062563    -0.00039841     0.00039537    -0.00119790     0.00120844
bin018_dw.dat_A0              1.00098538    -0.00028981     0.00029373    -0.00089287     0.00086605
bin018_dw.dat_A1             -0.00433544    -0.00103513     0.00103469    -0.00311174     0.00314729
bin018_dw.dat_D1             -0.00016842    -0.00038318     0.00038212    -0.00113179     0.00114812
bin019_dw.dat_A0              1.00132511    -0.00025780     0.00025572    -0.00080055     0.00077193
bin019_dw.dat_A1             -0.00436762    -0.00090413     0.00091189    -0.00271629     0.00283720
bin019_dw.dat_D1             -0.00112016    -0.00033314     0.00033391    -0.00100469     0.00101275
bin020_dw.dat_A0              1.00153225    -0.00028730     0.00028569    -0.00088143     0.00086848
bin020_dw.dat_A1             -0.00272790    -0.00100607     0.00100970    -0.00298980     0.00310656
bin020_dw.dat_D1             -0.00196245    -0.00037736     0.00037984    -0.00112129     0.00114298
bin021_dw.dat_A0              1.00126465    -0.00028261     0.00027983    -0.00083684     0.00081375
bin021_dw.dat_A1             -0.00547703    -0.00097864     0.00099399    -0.00290544     0.00293722
bin021_dw.dat_D1             -0.00073945    -0.00036867     0.00037041    -0.00107066     0.00109220
bin022_dw.dat_A0              1.00096753    -0.00028678     0.00028580    -0.00086055     0.00087309
bin022_dw.dat_A1             -0.00297475    -0.00101543     0.00101714    -0.00312281     0.00301880
bin022_dw.dat_D1             -0.00089712    -0.00037126     0.00037351    -0.00112144     0.00113166
bin023_dw.dat_A0              1.00141611    -0.00029657     0.00029470    -0.00088425     0.00086541
bin023_dw.dat_A1             -0.00448869    -0.00104598     0.00104355    -0.00306479     0.00310304
bin023_dw.dat_D1             -0.00166858    -0.00038394     0.00038841    -0.00113403     0.00116146
bin024_dw.dat_A0              1.00160450    -0.00028206     0.00027822    -0.00084342     0.00080072
bin024_dw.dat_A1             -0.00569087    -0.00097514     0.00098855    -0.00281140     0.00300555
bin024_dw.dat_D1             -0.00197090    -0.00036715     0.00036768    -0.00107131     0.00107832
bin025_dw.dat_A0              0.99852226    -0.00087546     0.00086439    -0.00265393     0.00251665
bin025_dw.dat_A1             -0.01074158    -0.00304472     0.00307731    -0.00908374     0.00910217
bin025_dw.dat_D1              0.00569324    -0.00113001     0.00113782    -0.00340655     0.00351879
bin026_dw.dat_A0              1.00300099    -0.00076678     0.00076240    -0.00224590     0.00225886
bin026_dw.dat_A1             -0.00347320    -0.00269970     0.00271978    -0.00790288     0.00805069
bin026_dw.dat_D1             -0.00544815    -0.00100157     0.00099264    -0.00293210     0.00294757
bin027_dw.dat_A0              1.00077090    -0.00030660     0.00030218    -0.00092695     0.00090932
bin027_dw.dat_A1             -0.00622509    -0.00104960     0.00106595    -0.00315986     0.00324848
bin027_dw.dat_D1             -0.00020786    -0.00039617     0.00040138    -0.00117219     0.00120546
bin028_dw.dat_A0              1.00155217    -0.00029502     0.00029107    -0.00087238     0.00087528
bin028_dw.dat_A1             -0.00386821    -0.00101009     0.00103607    -0.00302528     0.00305450
bin028_dw.dat_D1             -0.00256394    -0.00037940     0.00038424    -0.00114389     0.00115542
bin029_dw.dat_A0              1.00212662    -0.00031876     0.00031468    -0.00094290     0.00097030
bin029_dw.dat_A1             -0.00916315    -0.00111501     0.00111341    -0.00328834     0.00326229
bin029_dw.dat_D1             -0.00236417    -0.00041060     0.00041724    -0.00126749     0.00125171
bin030_dw.dat_A0              1.00078624    -0.00030036     0.00030279    -0.00090610     0.00091037
bin030_dw.dat_A1             -0.00820591    -0.00106069     0.00103978    -0.00314974     0.00314464
bin030_dw.dat_D1              0.00006259    -0.00039279     0.00039417    -0.00118269     0.00119466
bin031_dw.dat_A0              1.00053166    -0.00026814     0.00027328    -0.00079564     0.00080135
bin031_dw.dat_A1             -0.00607339    -0.00094027     0.00093880    -0.00288999     0.00273915
bin031_dw.dat_D1              0.00012763    -0.00035775     0.00035304    -0.00103331     0.00104740
bin032_dw.dat_A0              1.00134996    -0.00029874     0.00029940    -0.00091952     0.00089530
bin032_dw.dat_A1             -0.00451045    -0.00101751     0.00103187    -0.00302824     0.00311627
bin032_dw.dat_D1             -0.00168436    -0.00039481     0.00039153    -0.00117655     0.00118931
bin033_dw.dat_A0              1.00154270    -0.00034925     0.00034766    -0.00102519     0.00104073
bin033_dw.dat_A1             -0.00459219    -0.00119914     0.00118923    -0.00352083     0.00350655
bin033_dw.dat_D1             -0.00170103    -0.00045019     0.00045386    -0.00135788     0.00135455
bin034_dw.dat_A0              1.00814680    -0.00189049     0.00186559    -0.00555816     0.00555976
bin034_dw.dat_A1             -0.00456931    -0.00642694     0.00656316    -0.01909274     0.01934621
bin034_dw.dat_D1             -0.01658294    -0.00242600     0.00247363    -0.00721467     0.00735017
====================================================================================================
Additional input parameters: 
====================================================================================================
Rstar                         0.81298894    -0.02800968     0.02796908    -0.08392204     0.08388099
Mstar                         0.82601532    -0.02897915     0.02901580    -0.08682272     0.08714154
====================================================================================================
Derived parameters: 
====================================================================================================
Rp_[Rjup]                     0.99846792    -0.03439994     0.03435008    -0.10306839     0.10301798
Mp_[Mjup]                     0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
rho_p_[rhoJup]                0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
g_p_[SI]                      0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
dF                            0.01592832     0.00000000     0.00000000     0.00000000     0.00000000
aRs                          12.61666482     0.00000000     0.00000000     0.00000000     0.00000000
a_[au]                        0.04770081    -0.00164342     0.00164104    -0.00492399     0.00492158
rhoS_[rhoSun]                 1.53666953    -0.15679165     0.17986379    -0.41471684     0.62706309
Ms_[Msun]                     0.82601532    -0.02897915     0.02901580    -0.08682272     0.08714154
Rs_[Rsun]                     0.81298894    -0.02800968     0.02796908    -0.08392204     0.08388099
inclination_[deg]            86.99787180     0.00000000     0.00000000     0.00000000     0.00000000
eccentricity                  0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
omega_[deg]                   0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
Occult_dur                   -0.10827836     0.00000000     0.00000000     0.00000000     0.00000000
Rs_a                          0.07926025     0.00000000     0.00000000     0.00000000     0.00000000
MF_PDF_[Msun]                 0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u1                     0.79726300     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u2                    -0.01260900     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u1                     0.79716000     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u2                    -0.01254400     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u1                     0.78027800     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u2                     0.02909600     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u1                     0.76401100     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u2                     0.03798200     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u1                     0.74918200     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u2                     0.05394700     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u1                     0.72272100     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u2                     0.07091900     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u1                     0.70653000     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u2                     0.07961300     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u1                     0.69726700     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u2                     0.08432900     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u1                     0.68071200     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u2                     0.08718400     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u1                     0.66441800     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u2                     0.10479000     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u1                     0.64803800     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u2                     0.11117600     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u1                     0.63199900     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u2                     0.11507400     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u1                     0.62425800     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u2                     0.12091900     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u1                     0.61020200     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u2                     0.12724600     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u1                     0.58573500     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u2                     0.13957300     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u1                     0.56520300     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u2                     0.15636100     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u1                     0.57542200     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u2                     0.14249700     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u1                     0.56252200     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u2                     0.14814100     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u1                     0.55193000     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u2                     0.15075800     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u1                     0.54097300     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u2                     0.15233900     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u1                     0.53078300     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u2                     0.15895600     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u1                     0.51790000     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u2                     0.16395100     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u1                     0.51074400     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u2                     0.16447300     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u1                     0.49639700     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u2                     0.16866500     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u1                     0.49187300     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u2                     0.16992300     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u1                     0.48185000     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u2                     0.17487900     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u1                     0.47443900     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u2                     0.17781200     0.00000000     0.00000000     0.00000000     0.00000000
bin028_u1                     0.46654700     0.00000000     0.00000000     0.00000000     0.00000000
bin028_u2                     0.18230100     0.00000000     0.00000000     0.00000000     0.00000000
bin029_u1                     0.45953900     0.00000000     0.00000000     0.00000000     0.00000000
bin029_u2                     0.18113100     0.00000000     0.00000000     0.00000000     0.00000000
bin030_u1                     0.45367400     0.00000000     0.00000000     0.00000000     0.00000000
bin030_u2                     0.18106600     0.00000000     0.00000000     0.00000000     0.00000000
bin031_u1                     0.44835400     0.00000000     0.00000000     0.00000000     0.00000000
bin031_u2                     0.18012200     0.00000000     0.00000000     0.00000000     0.00000000
bin032_u1                     0.43403000     0.00000000     0.00000000     0.00000000     0.00000000
bin032_u2                     0.18412700     0.00000000     0.00000000     0.00000000     0.00000000
bin033_u1                     0.43130600     0.00000000     0.00000000     0.00000000     0.00000000
bin033_u2                     0.18717100     0.00000000     0.00000000     0.00000000     0.00000000
bin034_u1                     0.42475100     0.00000000     0.00000000     0.00000000     0.00000000
bin034_u2                     0.18864400     0.00000000     0.00000000     0.00000000     0.00000000
====================================================================================================
Fixed parameters: 
====================================================================================================
T_0                        7953.67389331 
RpRs                          0.12620743 
b                             0.66077321 
dur_[d]                       0.08920168 
Period_[d]                    3.86813820 
esin(w)                       0.00000000 
ecos(w)                       0.00000000 
K                             0.00000000 
bin001_DFocc                  0.00000000 
bin002_DFocc                  0.00000000 
bin003_DFocc                  0.00000000 
bin004_DFocc                  0.00000000 
bin005_DFocc                  0.00000000 
bin006_DFocc                  0.00000000 
bin007_DFocc                  0.00000000 
bin008_DFocc                  0.00000000 
bin009_DFocc                  0.00000000 
bin010_DFocc                  0.00000000 
bin011_DFocc                  0.00000000 
bin012_DFocc                  0.00000000 
bin013_DFocc                  0.00000000 
bin014_DFocc                  0.00000000 
bin015_DFocc                  0.00000000 
bin016_DFocc                  0.00000000 
bin017_DFocc                  0.00000000 
bin018_DFocc                  0.00000000 
bin019_DFocc                  0.00000000 
bin020_DFocc                  0.00000000 
bin021_DFocc                  0.00000000 
bin022_DFocc                  0.00000000 
bin023_DFocc                  0.00000000 
bin024_DFocc                  0.00000000 
bin025_DFocc                  0.00000000 
bin026_DFocc                  0.00000000 
bin027_DFocc                  0.00000000 
bin028_DFocc                  0.00000000 
bin029_DFocc                  0.00000000 
bin030_DFocc                  0.00000000 
bin031_DFocc                  0.00000000 
bin032_DFocc                  0.00000000 
bin033_DFocc                  0.00000000 
bin034_DFocc                  0.00000000 
bin001_c1                     1.58191700 
bin001_c2                     0.80987200 
bin001_c3                     0.00000000 
bin001_c4                     0.00000000 
bin002_c1                     1.58177600 
bin002_c2                     0.80970400 
bin002_c3                     0.00000000 
bin002_c4                     0.00000000 
bin003_c1                     1.58965200 
bin003_c2                     0.75118200 
bin003_c3                     0.00000000 
bin003_c4                     0.00000000 
bin004_c1                     1.56600400 
bin004_c2                     0.72602900 
bin004_c3                     0.00000000 
bin004_c4                     0.00000000 
bin005_c1                     1.55231100 
bin005_c2                     0.69523500 
bin005_c3                     0.00000000 
bin005_c4                     0.00000000 
bin006_c1                     1.51636100 
bin006_c2                     0.65180200 
bin006_c3                     0.00000000 
bin006_c4                     0.00000000 
bin007_c1                     1.49267300 
bin007_c2                     0.62691700 
bin007_c3                     0.00000000 
bin007_c4                     0.00000000 
bin008_c1                     1.47886300 
bin008_c2                     0.61293800 
bin008_c3                     0.00000000 
bin008_c4                     0.00000000 
bin009_c1                     1.44860800 
bin009_c2                     0.59352800 
bin009_c3                     0.00000000 
bin009_c4                     0.00000000 
bin010_c1                     1.43362600 
bin010_c2                     0.55962800 
bin010_c3                     0.00000000 
bin010_c4                     0.00000000 
bin011_c1                     1.40725200 
bin011_c2                     0.53686200 
bin011_c3                     0.00000000 
bin011_c4                     0.00000000 
bin012_c1                     1.37907200 
bin012_c2                     0.51692500 
bin012_c3                     0.00000000 
bin012_c4                     0.00000000 
bin013_c1                     1.36943500 
bin013_c2                     0.50333900 
bin013_c3                     0.00000000 
bin013_c4                     0.00000000 
bin014_c1                     1.34765000 
bin014_c2                     0.48295600 
bin014_c3                     0.00000000 
bin014_c4                     0.00000000 
bin015_c1                     1.31104300 
bin015_c2                     0.44616200 
bin015_c3                     0.00000000 
bin015_c4                     0.00000000 
bin016_c1                     1.28676700 
bin016_c2                     0.40884200 
bin016_c3                     0.00000000 
bin016_c4                     0.00000000 
bin017_c1                     1.29334100 
bin017_c2                     0.43292500 
bin017_c3                     0.00000000 
bin017_c4                     0.00000000 
bin018_c1                     1.27318500 
bin018_c2                     0.41438100 
bin018_c3                     0.00000000 
bin018_c4                     0.00000000 
bin019_c1                     1.25461800 
bin019_c2                     0.40117200 
bin019_c3                     0.00000000 
bin019_c4                     0.00000000 
bin020_c1                     1.23428500 
bin020_c2                     0.38863400 
bin020_c3                     0.00000000 
bin020_c4                     0.00000000 
bin021_c1                     1.22052200 
bin021_c2                     0.37182700 
bin021_c3                     0.00000000 
bin021_c4                     0.00000000 
bin022_c1                     1.19975100 
bin022_c2                     0.35394900 
bin022_c3                     0.00000000 
bin022_c4                     0.00000000 
bin023_c1                     1.18596100 
bin023_c2                     0.34627100 
bin023_c3                     0.00000000 
bin023_c4                     0.00000000 
bin024_c1                     1.16145900 
bin024_c2                     0.32773200 
bin024_c3                     0.00000000 
bin024_c4                     0.00000000 
bin025_c1                     1.15366900 
bin025_c2                     0.32195000 
bin025_c3                     0.00000000 
bin025_c4                     0.00000000 
bin026_c1                     1.13857900 
bin026_c2                     0.30697100 
bin026_c3                     0.00000000 
bin026_c4                     0.00000000 
bin027_c1                     1.12669000 
bin027_c2                     0.29662700 
bin027_c3                     0.00000000 
bin027_c4                     0.00000000 
bin028_c1                     1.11539500 
bin028_c2                     0.28424600 
bin028_c3                     0.00000000 
bin028_c4                     0.00000000 
bin029_c1                     1.10020900 
bin029_c2                     0.27840800 
bin029_c3                     0.00000000 
bin029_c4                     0.00000000 
bin030_c1                     1.08841400 
bin030_c2                     0.27260800 
bin030_c3                     0.00000000 
bin030_c4                     0.00000000 
bin031_c1                     1.07683000 
bin031_c2                     0.26823200 
bin031_c3                     0.00000000 
bin031_c4                     0.00000000 
bin032_c1                     1.05218700 
bin032_c2                     0.24990300 
bin032_c3                     0.00000000 
bin032_c4                     0.00000000 
bin033_c1                     1.04978300 
bin033_c2                     0.24413500 
bin033_c3                     0.00000000 
bin033_c4                     0.00000000 
bin034_c1                     1.03814600 
bin034_c2                     0.23610700 
bin034_c3                     0.00000000 
bin034_c4                     0.00000000 
bin001_dw.dat_A2              0.00000000 
bin001_dw.dat_A3              0.00000000 
bin001_dw.dat_A4              0.00000000 
bin001_dw.dat_B1              0.00000000 
bin001_dw.dat_B2              0.00000000 
bin001_dw.dat_C11             0.00000000 
bin001_dw.dat_C12             0.00000000 
bin001_dw.dat_C21             0.00000000 
bin001_dw.dat_C22             0.00000000 
bin001_dw.dat_D2              0.00000000 
bin001_dw.dat_E1              0.00000000 
bin001_dw.dat_E2              0.00000000 
bin001_dw.dat_G1              0.00000000 
bin001_dw.dat_G2              0.00000000 
bin001_dw.dat_G3              0.00000000 
bin001_dw.dat_H1              0.00000000 
bin001_dw.dat_H2              0.00000000 
bin002_dw.dat_A2              0.00000000 
bin002_dw.dat_A3              0.00000000 
bin002_dw.dat_A4              0.00000000 
bin002_dw.dat_B1              0.00000000 
bin002_dw.dat_B2              0.00000000 
bin002_dw.dat_C11             0.00000000 
bin002_dw.dat_C12             0.00000000 
bin002_dw.dat_C21             0.00000000 
bin002_dw.dat_C22             0.00000000 
bin002_dw.dat_D2              0.00000000 
bin002_dw.dat_E1              0.00000000 
bin002_dw.dat_E2              0.00000000 
bin002_dw.dat_G1              0.00000000 
bin002_dw.dat_G2              0.00000000 
bin002_dw.dat_G3              0.00000000 
bin002_dw.dat_H1              0.00000000 
bin002_dw.dat_H2              0.00000000 
bin003_dw.dat_A2              0.00000000 
bin003_dw.dat_A3              0.00000000 
bin003_dw.dat_A4              0.00000000 
bin003_dw.dat_B1              0.00000000 
bin003_dw.dat_B2              0.00000000 
bin003_dw.dat_C11             0.00000000 
bin003_dw.dat_C12             0.00000000 
bin003_dw.dat_C21             0.00000000 
bin003_dw.dat_C22             0.00000000 
bin003_dw.dat_D2              0.00000000 
bin003_dw.dat_E1              0.00000000 
bin003_dw.dat_E2              0.00000000 
bin003_dw.dat_G1              0.00000000 
bin003_dw.dat_G2              0.00000000 
bin003_dw.dat_G3              0.00000000 
bin003_dw.dat_H1              0.00000000 
bin003_dw.dat_H2              0.00000000 
bin004_dw.dat_A2              0.00000000 
bin004_dw.dat_A3              0.00000000 
bin004_dw.dat_A4              0.00000000 
bin004_dw.dat_B1              0.00000000 
bin004_dw.dat_B2              0.00000000 
bin004_dw.dat_C11             0.00000000 
bin004_dw.dat_C12             0.00000000 
bin004_dw.dat_C21             0.00000000 
bin004_dw.dat_C22             0.00000000 
bin004_dw.dat_D2              0.00000000 
bin004_dw.dat_E1              0.00000000 
bin004_dw.dat_E2              0.00000000 
bin004_dw.dat_G1              0.00000000 
bin004_dw.dat_G2              0.00000000 
bin004_dw.dat_G3              0.00000000 
bin004_dw.dat_H1              0.00000000 
bin004_dw.dat_H2              0.00000000 
bin005_dw.dat_A2              0.00000000 
bin005_dw.dat_A3              0.00000000 
bin005_dw.dat_A4              0.00000000 
bin005_dw.dat_B1              0.00000000 
bin005_dw.dat_B2              0.00000000 
bin005_dw.dat_C11             0.00000000 
bin005_dw.dat_C12             0.00000000 
bin005_dw.dat_C21             0.00000000 
bin005_dw.dat_C22             0.00000000 
bin005_dw.dat_D2              0.00000000 
bin005_dw.dat_E1              0.00000000 
bin005_dw.dat_E2              0.00000000 
bin005_dw.dat_G1              0.00000000 
bin005_dw.dat_G2              0.00000000 
bin005_dw.dat_G3              0.00000000 
bin005_dw.dat_H1              0.00000000 
bin005_dw.dat_H2              0.00000000 
bin006_dw.dat_A2              0.00000000 
bin006_dw.dat_A3              0.00000000 
bin006_dw.dat_A4              0.00000000 
bin006_dw.dat_B1              0.00000000 
bin006_dw.dat_B2              0.00000000 
bin006_dw.dat_C11             0.00000000 
bin006_dw.dat_C12             0.00000000 
bin006_dw.dat_C21             0.00000000 
bin006_dw.dat_C22             0.00000000 
bin006_dw.dat_D2              0.00000000 
bin006_dw.dat_E1              0.00000000 
bin006_dw.dat_E2              0.00000000 
bin006_dw.dat_G1              0.00000000 
bin006_dw.dat_G2              0.00000000 
bin006_dw.dat_G3              0.00000000 
bin006_dw.dat_H1              0.00000000 
bin006_dw.dat_H2              0.00000000 
bin007_dw.dat_A2              0.00000000 
bin007_dw.dat_A3              0.00000000 
bin007_dw.dat_A4              0.00000000 
bin007_dw.dat_B1              0.00000000 
bin007_dw.dat_B2              0.00000000 
bin007_dw.dat_C11             0.00000000 
bin007_dw.dat_C12             0.00000000 
bin007_dw.dat_C21             0.00000000 
bin007_dw.dat_C22             0.00000000 
bin007_dw.dat_D2              0.00000000 
bin007_dw.dat_E1              0.00000000 
bin007_dw.dat_E2              0.00000000 
bin007_dw.dat_G1              0.00000000 
bin007_dw.dat_G2              0.00000000 
bin007_dw.dat_G3              0.00000000 
bin007_dw.dat_H1              0.00000000 
bin007_dw.dat_H2              0.00000000 
bin008_dw.dat_A2              0.00000000 
bin008_dw.dat_A3              0.00000000 
bin008_dw.dat_A4              0.00000000 
bin008_dw.dat_B1              0.00000000 
bin008_dw.dat_B2              0.00000000 
bin008_dw.dat_C11             0.00000000 
bin008_dw.dat_C12             0.00000000 
bin008_dw.dat_C21             0.00000000 
bin008_dw.dat_C22             0.00000000 
bin008_dw.dat_D2              0.00000000 
bin008_dw.dat_E1              0.00000000 
bin008_dw.dat_E2              0.00000000 
bin008_dw.dat_G1              0.00000000 
bin008_dw.dat_G2              0.00000000 
bin008_dw.dat_G3              0.00000000 
bin008_dw.dat_H1              0.00000000 
bin008_dw.dat_H2              0.00000000 
bin009_dw.dat_A2              0.00000000 
bin009_dw.dat_A3              0.00000000 
bin009_dw.dat_A4              0.00000000 
bin009_dw.dat_B1              0.00000000 
bin009_dw.dat_B2              0.00000000 
bin009_dw.dat_C11             0.00000000 
bin009_dw.dat_C12             0.00000000 
bin009_dw.dat_C21             0.00000000 
bin009_dw.dat_C22             0.00000000 
bin009_dw.dat_D2              0.00000000 
bin009_dw.dat_E1              0.00000000 
bin009_dw.dat_E2              0.00000000 
bin009_dw.dat_G1              0.00000000 
bin009_dw.dat_G2              0.00000000 
bin009_dw.dat_G3              0.00000000 
bin009_dw.dat_H1              0.00000000 
bin009_dw.dat_H2              0.00000000 
bin010_dw.dat_A2              0.00000000 
bin010_dw.dat_A3              0.00000000 
bin010_dw.dat_A4              0.00000000 
bin010_dw.dat_B1              0.00000000 
bin010_dw.dat_B2              0.00000000 
bin010_dw.dat_C11             0.00000000 
bin010_dw.dat_C12             0.00000000 
bin010_dw.dat_C21             0.00000000 
bin010_dw.dat_C22             0.00000000 
bin010_dw.dat_D2              0.00000000 
bin010_dw.dat_E1              0.00000000 
bin010_dw.dat_E2              0.00000000 
bin010_dw.dat_G1              0.00000000 
bin010_dw.dat_G2              0.00000000 
bin010_dw.dat_G3              0.00000000 
bin010_dw.dat_H1              0.00000000 
bin010_dw.dat_H2              0.00000000 
bin011_dw.dat_A2              0.00000000 
bin011_dw.dat_A3              0.00000000 
bin011_dw.dat_A4              0.00000000 
bin011_dw.dat_B1              0.00000000 
bin011_dw.dat_B2              0.00000000 
bin011_dw.dat_C11             0.00000000 
bin011_dw.dat_C12             0.00000000 
bin011_dw.dat_C21             0.00000000 
bin011_dw.dat_C22             0.00000000 
bin011_dw.dat_D2              0.00000000 
bin011_dw.dat_E1              0.00000000 
bin011_dw.dat_E2              0.00000000 
bin011_dw.dat_G1              0.00000000 
bin011_dw.dat_G2              0.00000000 
bin011_dw.dat_G3              0.00000000 
bin011_dw.dat_H1              0.00000000 
bin011_dw.dat_H2              0.00000000 
bin012_dw.dat_A2              0.00000000 
bin012_dw.dat_A3              0.00000000 
bin012_dw.dat_A4              0.00000000 
bin012_dw.dat_B1              0.00000000 
bin012_dw.dat_B2              0.00000000 
bin012_dw.dat_C11             0.00000000 
bin012_dw.dat_C12             0.00000000 
bin012_dw.dat_C21             0.00000000 
bin012_dw.dat_C22             0.00000000 
bin012_dw.dat_D2              0.00000000 
bin012_dw.dat_E1              0.00000000 
bin012_dw.dat_E2              0.00000000 
bin012_dw.dat_G1              0.00000000 
bin012_dw.dat_G2              0.00000000 
bin012_dw.dat_G3              0.00000000 
bin012_dw.dat_H1              0.00000000 
bin012_dw.dat_H2              0.00000000 
bin013_dw.dat_A2              0.00000000 
bin013_dw.dat_A3              0.00000000 
bin013_dw.dat_A4              0.00000000 
bin013_dw.dat_B1              0.00000000 
bin013_dw.dat_B2              0.00000000 
bin013_dw.dat_C11             0.00000000 
bin013_dw.dat_C12             0.00000000 
bin013_dw.dat_C21             0.00000000 
bin013_dw.dat_C22             0.00000000 
bin013_dw.dat_D2              0.00000000 
bin013_dw.dat_E1              0.00000000 
bin013_dw.dat_E2              0.00000000 
bin013_dw.dat_G1              0.00000000 
bin013_dw.dat_G2              0.00000000 
bin013_dw.dat_G3              0.00000000 
bin013_dw.dat_H1              0.00000000 
bin013_dw.dat_H2              0.00000000 
bin014_dw.dat_A2              0.00000000 
bin014_dw.dat_A3              0.00000000 
bin014_dw.dat_A4              0.00000000 
bin014_dw.dat_B1              0.00000000 
bin014_dw.dat_B2              0.00000000 
bin014_dw.dat_C11             0.00000000 
bin014_dw.dat_C12             0.00000000 
bin014_dw.dat_C21             0.00000000 
bin014_dw.dat_C22             0.00000000 
bin014_dw.dat_D2              0.00000000 
bin014_dw.dat_E1              0.00000000 
bin014_dw.dat_E2              0.00000000 
bin014_dw.dat_G1              0.00000000 
bin014_dw.dat_G2              0.00000000 
bin014_dw.dat_G3              0.00000000 
bin014_dw.dat_H1              0.00000000 
bin014_dw.dat_H2              0.00000000 
bin015_dw.dat_A2              0.00000000 
bin015_dw.dat_A3              0.00000000 
bin015_dw.dat_A4              0.00000000 
bin015_dw.dat_B1              0.00000000 
bin015_dw.dat_B2              0.00000000 
bin015_dw.dat_C11             0.00000000 
bin015_dw.dat_C12             0.00000000 
bin015_dw.dat_C21             0.00000000 
bin015_dw.dat_C22             0.00000000 
bin015_dw.dat_D2              0.00000000 
bin015_dw.dat_E1              0.00000000 
bin015_dw.dat_E2              0.00000000 
bin015_dw.dat_G1              0.00000000 
bin015_dw.dat_G2              0.00000000 
bin015_dw.dat_G3              0.00000000 
bin015_dw.dat_H1              0.00000000 
bin015_dw.dat_H2              0.00000000 
bin016_dw.dat_A2              0.00000000 
bin016_dw.dat_A3              0.00000000 
bin016_dw.dat_A4              0.00000000 
bin016_dw.dat_B1              0.00000000 
bin016_dw.dat_B2              0.00000000 
bin016_dw.dat_C11             0.00000000 
bin016_dw.dat_C12             0.00000000 
bin016_dw.dat_C21             0.00000000 
bin016_dw.dat_C22             0.00000000 
bin016_dw.dat_D2              0.00000000 
bin016_dw.dat_E1              0.00000000 
bin016_dw.dat_E2              0.00000000 
bin016_dw.dat_G1              0.00000000 
bin016_dw.dat_G2              0.00000000 
bin016_dw.dat_G3              0.00000000 
bin016_dw.dat_H1              0.00000000 
bin016_dw.dat_H2              0.00000000 
bin017_dw.dat_A2              0.00000000 
bin017_dw.dat_A3              0.00000000 
bin017_dw.dat_A4              0.00000000 
bin017_dw.dat_B1              0.00000000 
bin017_dw.dat_B2              0.00000000 
bin017_dw.dat_C11             0.00000000 
bin017_dw.dat_C12             0.00000000 
bin017_dw.dat_C21             0.00000000 
bin017_dw.dat_C22             0.00000000 
bin017_dw.dat_D2              0.00000000 
bin017_dw.dat_E1              0.00000000 
bin017_dw.dat_E2              0.00000000 
bin017_dw.dat_G1              0.00000000 
bin017_dw.dat_G2              0.00000000 
bin017_dw.dat_G3              0.00000000 
bin017_dw.dat_H1              0.00000000 
bin017_dw.dat_H2              0.00000000 
bin018_dw.dat_A2              0.00000000 
bin018_dw.dat_A3              0.00000000 
bin018_dw.dat_A4              0.00000000 
bin018_dw.dat_B1              0.00000000 
bin018_dw.dat_B2              0.00000000 
bin018_dw.dat_C11             0.00000000 
bin018_dw.dat_C12             0.00000000 
bin018_dw.dat_C21             0.00000000 
bin018_dw.dat_C22             0.00000000 
bin018_dw.dat_D2              0.00000000 
bin018_dw.dat_E1              0.00000000 
bin018_dw.dat_E2              0.00000000 
bin018_dw.dat_G1              0.00000000 
bin018_dw.dat_G2              0.00000000 
bin018_dw.dat_G3              0.00000000 
bin018_dw.dat_H1              0.00000000 
bin018_dw.dat_H2              0.00000000 
bin019_dw.dat_A2              0.00000000 
bin019_dw.dat_A3              0.00000000 
bin019_dw.dat_A4              0.00000000 
bin019_dw.dat_B1              0.00000000 
bin019_dw.dat_B2              0.00000000 
bin019_dw.dat_C11             0.00000000 
bin019_dw.dat_C12             0.00000000 
bin019_dw.dat_C21             0.00000000 
bin019_dw.dat_C22             0.00000000 
bin019_dw.dat_D2              0.00000000 
bin019_dw.dat_E1              0.00000000 
bin019_dw.dat_E2              0.00000000 
bin019_dw.dat_G1              0.00000000 
bin019_dw.dat_G2              0.00000000 
bin019_dw.dat_G3              0.00000000 
bin019_dw.dat_H1              0.00000000 
bin019_dw.dat_H2              0.00000000 
bin020_dw.dat_A2              0.00000000 
bin020_dw.dat_A3              0.00000000 
bin020_dw.dat_A4              0.00000000 
bin020_dw.dat_B1              0.00000000 
bin020_dw.dat_B2              0.00000000 
bin020_dw.dat_C11             0.00000000 
bin020_dw.dat_C12             0.00000000 
bin020_dw.dat_C21             0.00000000 
bin020_dw.dat_C22             0.00000000 
bin020_dw.dat_D2              0.00000000 
bin020_dw.dat_E1              0.00000000 
bin020_dw.dat_E2              0.00000000 
bin020_dw.dat_G1              0.00000000 
bin020_dw.dat_G2              0.00000000 
bin020_dw.dat_G3              0.00000000 
bin020_dw.dat_H1              0.00000000 
bin020_dw.dat_H2              0.00000000 
bin021_dw.dat_A2              0.00000000 
bin021_dw.dat_A3              0.00000000 
bin021_dw.dat_A4              0.00000000 
bin021_dw.dat_B1              0.00000000 
bin021_dw.dat_B2              0.00000000 
bin021_dw.dat_C11             0.00000000 
bin021_dw.dat_C12             0.00000000 
bin021_dw.dat_C21             0.00000000 
bin021_dw.dat_C22             0.00000000 
bin021_dw.dat_D2              0.00000000 
bin021_dw.dat_E1              0.00000000 
bin021_dw.dat_E2              0.00000000 
bin021_dw.dat_G1              0.00000000 
bin021_dw.dat_G2              0.00000000 
bin021_dw.dat_G3              0.00000000 
bin021_dw.dat_H1              0.00000000 
bin021_dw.dat_H2              0.00000000 
bin022_dw.dat_A2              0.00000000 
bin022_dw.dat_A3              0.00000000 
bin022_dw.dat_A4              0.00000000 
bin022_dw.dat_B1              0.00000000 
bin022_dw.dat_B2              0.00000000 
bin022_dw.dat_C11             0.00000000 
bin022_dw.dat_C12             0.00000000 
bin022_dw.dat_C21             0.00000000 
bin022_dw.dat_C22             0.00000000 
bin022_dw.dat_D2              0.00000000 
bin022_dw.dat_E1              0.00000000 
bin022_dw.dat_E2              0.00000000 
bin022_dw.dat_G1              0.00000000 
bin022_dw.dat_G2              0.00000000 
bin022_dw.dat_G3              0.00000000 
bin022_dw.dat_H1              0.00000000 
bin022_dw.dat_H2              0.00000000 
bin023_dw.dat_A2              0.00000000 
bin023_dw.dat_A3              0.00000000 
bin023_dw.dat_A4              0.00000000 
bin023_dw.dat_B1              0.00000000 
bin023_dw.dat_B2              0.00000000 
bin023_dw.dat_C11             0.00000000 
bin023_dw.dat_C12             0.00000000 
bin023_dw.dat_C21             0.00000000 
bin023_dw.dat_C22             0.00000000 
bin023_dw.dat_D2              0.00000000 
bin023_dw.dat_E1              0.00000000 
bin023_dw.dat_E2              0.00000000 
bin023_dw.dat_G1              0.00000000 
bin023_dw.dat_G2              0.00000000 
bin023_dw.dat_G3              0.00000000 
bin023_dw.dat_H1              0.00000000 
bin023_dw.dat_H2              0.00000000 
bin024_dw.dat_A2              0.00000000 
bin024_dw.dat_A3              0.00000000 
bin024_dw.dat_A4              0.00000000 
bin024_dw.dat_B1              0.00000000 
bin024_dw.dat_B2              0.00000000 
bin024_dw.dat_C11             0.00000000 
bin024_dw.dat_C12             0.00000000 
bin024_dw.dat_C21             0.00000000 
bin024_dw.dat_C22             0.00000000 
bin024_dw.dat_D2              0.00000000 
bin024_dw.dat_E1              0.00000000 
bin024_dw.dat_E2              0.00000000 
bin024_dw.dat_G1              0.00000000 
bin024_dw.dat_G2              0.00000000 
bin024_dw.dat_G3              0.00000000 
bin024_dw.dat_H1              0.00000000 
bin024_dw.dat_H2              0.00000000 
bin025_dw.dat_A2              0.00000000 
bin025_dw.dat_A3              0.00000000 
bin025_dw.dat_A4              0.00000000 
bin025_dw.dat_B1              0.00000000 
bin025_dw.dat_B2              0.00000000 
bin025_dw.dat_C11             0.00000000 
bin025_dw.dat_C12             0.00000000 
bin025_dw.dat_C21             0.00000000 
bin025_dw.dat_C22             0.00000000 
bin025_dw.dat_D2              0.00000000 
bin025_dw.dat_E1              0.00000000 
bin025_dw.dat_E2              0.00000000 
bin025_dw.dat_G1              0.00000000 
bin025_dw.dat_G2              0.00000000 
bin025_dw.dat_G3              0.00000000 
bin025_dw.dat_H1              0.00000000 
bin025_dw.dat_H2              0.00000000 
bin026_dw.dat_A2              0.00000000 
bin026_dw.dat_A3              0.00000000 
bin026_dw.dat_A4              0.00000000 
bin026_dw.dat_B1              0.00000000 
bin026_dw.dat_B2              0.00000000 
bin026_dw.dat_C11             0.00000000 
bin026_dw.dat_C12             0.00000000 
bin026_dw.dat_C21             0.00000000 
bin026_dw.dat_C22             0.00000000 
bin026_dw.dat_D2              0.00000000 
bin026_dw.dat_E1              0.00000000 
bin026_dw.dat_E2              0.00000000 
bin026_dw.dat_G1              0.00000000 
bin026_dw.dat_G2              0.00000000 
bin026_dw.dat_G3              0.00000000 
bin026_dw.dat_H1              0.00000000 
bin026_dw.dat_H2              0.00000000 
bin027_dw.dat_A2              0.00000000 
bin027_dw.dat_A3              0.00000000 
bin027_dw.dat_A4              0.00000000 
bin027_dw.dat_B1              0.00000000 
bin027_dw.dat_B2              0.00000000 
bin027_dw.dat_C11             0.00000000 
bin027_dw.dat_C12             0.00000000 
bin027_dw.dat_C21             0.00000000 
bin027_dw.dat_C22             0.00000000 
bin027_dw.dat_D2              0.00000000 
bin027_dw.dat_E1              0.00000000 
bin027_dw.dat_E2              0.00000000 
bin027_dw.dat_G1              0.00000000 
bin027_dw.dat_G2              0.00000000 
bin027_dw.dat_G3              0.00000000 
bin027_dw.dat_H1              0.00000000 
bin027_dw.dat_H2              0.00000000 
bin028_dw.dat_A2              0.00000000 
bin028_dw.dat_A3              0.00000000 
bin028_dw.dat_A4              0.00000000 
bin028_dw.dat_B1              0.00000000 
bin028_dw.dat_B2              0.00000000 
bin028_dw.dat_C11             0.00000000 
bin028_dw.dat_C12             0.00000000 
bin028_dw.dat_C21             0.00000000 
bin028_dw.dat_C22             0.00000000 
bin028_dw.dat_D2              0.00000000 
bin028_dw.dat_E1              0.00000000 
bin028_dw.dat_E2              0.00000000 
bin028_dw.dat_G1              0.00000000 
bin028_dw.dat_G2              0.00000000 
bin028_dw.dat_G3              0.00000000 
bin028_dw.dat_H1              0.00000000 
bin028_dw.dat_H2              0.00000000 
bin029_dw.dat_A2              0.00000000 
bin029_dw.dat_A3              0.00000000 
bin029_dw.dat_A4              0.00000000 
bin029_dw.dat_B1              0.00000000 
bin029_dw.dat_B2              0.00000000 
bin029_dw.dat_C11             0.00000000 
bin029_dw.dat_C12             0.00000000 
bin029_dw.dat_C21             0.00000000 
bin029_dw.dat_C22             0.00000000 
bin029_dw.dat_D2              0.00000000 
bin029_dw.dat_E1              0.00000000 
bin029_dw.dat_E2              0.00000000 
bin029_dw.dat_G1              0.00000000 
bin029_dw.dat_G2              0.00000000 
bin029_dw.dat_G3              0.00000000 
bin029_dw.dat_H1              0.00000000 
bin029_dw.dat_H2              0.00000000 
bin030_dw.dat_A2              0.00000000 
bin030_dw.dat_A3              0.00000000 
bin030_dw.dat_A4              0.00000000 
bin030_dw.dat_B1              0.00000000 
bin030_dw.dat_B2              0.00000000 
bin030_dw.dat_C11             0.00000000 
bin030_dw.dat_C12             0.00000000 
bin030_dw.dat_C21             0.00000000 
bin030_dw.dat_C22             0.00000000 
bin030_dw.dat_D2              0.00000000 
bin030_dw.dat_E1              0.00000000 
bin030_dw.dat_E2              0.00000000 
bin030_dw.dat_G1              0.00000000 
bin030_dw.dat_G2              0.00000000 
bin030_dw.dat_G3              0.00000000 
bin030_dw.dat_H1              0.00000000 
bin030_dw.dat_H2              0.00000000 
bin031_dw.dat_A2              0.00000000 
bin031_dw.dat_A3              0.00000000 
bin031_dw.dat_A4              0.00000000 
bin031_dw.dat_B1              0.00000000 
bin031_dw.dat_B2              0.00000000 
bin031_dw.dat_C11             0.00000000 
bin031_dw.dat_C12             0.00000000 
bin031_dw.dat_C21             0.00000000 
bin031_dw.dat_C22             0.00000000 
bin031_dw.dat_D2              0.00000000 
bin031_dw.dat_E1              0.00000000 
bin031_dw.dat_E2              0.00000000 
bin031_dw.dat_G1              0.00000000 
bin031_dw.dat_G2              0.00000000 
bin031_dw.dat_G3              0.00000000 
bin031_dw.dat_H1              0.00000000 
bin031_dw.dat_H2              0.00000000 
bin032_dw.dat_A2              0.00000000 
bin032_dw.dat_A3              0.00000000 
bin032_dw.dat_A4              0.00000000 
bin032_dw.dat_B1              0.00000000 
bin032_dw.dat_B2              0.00000000 
bin032_dw.dat_C11             0.00000000 
bin032_dw.dat_C12             0.00000000 
bin032_dw.dat_C21             0.00000000 
bin032_dw.dat_C22             0.00000000 
bin032_dw.dat_D2              0.00000000 
bin032_dw.dat_E1              0.00000000 
bin032_dw.dat_E2              0.00000000 
bin032_dw.dat_G1              0.00000000 
bin032_dw.dat_G2              0.00000000 
bin032_dw.dat_G3              0.00000000 
bin032_dw.dat_H1              0.00000000 
bin032_dw.dat_H2              0.00000000 
bin033_dw.dat_A2              0.00000000 
bin033_dw.dat_A3              0.00000000 
bin033_dw.dat_A4              0.00000000 
bin033_dw.dat_B1              0.00000000 
bin033_dw.dat_B2              0.00000000 
bin033_dw.dat_C11             0.00000000 
bin033_dw.dat_C12             0.00000000 
bin033_dw.dat_C21             0.00000000 
bin033_dw.dat_C22             0.00000000 
bin033_dw.dat_D2              0.00000000 
bin033_dw.dat_E1              0.00000000 
bin033_dw.dat_E2              0.00000000 
bin033_dw.dat_G1              0.00000000 
bin033_dw.dat_G2              0.00000000 
bin033_dw.dat_G3              0.00000000 
bin033_dw.dat_H1              0.00000000 
bin033_dw.dat_H2              0.00000000 
bin034_dw.dat_A2              0.00000000 
bin034_dw.dat_A3              0.00000000 
bin034_dw.dat_A4              0.00000000 
bin034_dw.dat_B1              0.00000000 
bin034_dw.dat_B2              0.00000000 
bin034_dw.dat_C11             0.00000000 
bin034_dw.dat_C12             0.00000000 
bin034_dw.dat_C21             0.00000000 
bin034_dw.dat_C22             0.00000000 
bin034_dw.dat_D2              0.00000000 
bin034_dw.dat_E1              0.00000000 
bin034_dw.dat_E2              0.00000000 
bin034_dw.dat_G1              0.00000000 
bin034_dw.dat_G2              0.00000000 
bin034_dw.dat_G3              0.00000000 
bin034_dw.dat_H1              0.00000000 
bin034_dw.dat_H2              0.00000000 
====================================================================================================


==> spectroscopic_results_z.dat <==
====================================================================================================
Jump parameters:
====================================================================================================
bin001_dRpRs                  0.00170598    -0.00047919     0.00047829    -0.00155114     0.00148097
bin002_dRpRs                  0.00100890    -0.00044534     0.00043332    -0.00135310     0.00142461
bin003_dRpRs                  0.00274724    -0.00052686     0.00052630    -0.00153355     0.00163057
bin004_dRpRs                 -0.00019610    -0.00042577     0.00043366    -0.11039279     0.00132776
bin005_dRpRs                  0.00081188    -0.00044290     0.00042968    -0.00142207     0.00124662
bin006_dRpRs                  0.00027949    -0.00040283     0.00040389    -0.00137271     0.00119595
bin007_dRpRs                  0.00007803    -0.00041608     0.00040855    -0.00123397     0.00125828
bin008_dRpRs                  0.00049241    -0.00052274     0.00050024    -0.12407150     0.00154825
bin009_dRpRs                  0.00006411    -0.00039975     0.00040074    -0.00122900     0.00123850
bin010_dRpRs                 -0.00018125    -0.00044685     0.00043554    -0.00131958     0.00130870
bin011_dRpRs                  0.00011297    -0.00039717     0.00039998    -0.00115050     0.00127030
bin012_dRpRs                  0.00053516    -0.00047135     0.00046445    -0.00146835     0.00163514
bin013_dRpRs                  0.00021538    -0.00043518     0.00043419    -0.00509192     0.00129983
bin014_dRpRs                  0.00023389    -0.00049223     0.00049372    -0.00165284     0.00153934
bin015_dRpRs                  0.00026172    -0.00040594     0.00040361    -0.00127255     0.00126156
bin016_dRpRs                  0.00059224    -0.00043980     0.00043117    -0.00139394     0.00136568
bin017_dRpRs                  0.00109005    -0.00043177     0.00043444    -0.00134121     0.00147113
bin018_dRpRs                  0.00126532    -0.00040149     0.00039668    -0.00123130     0.00117782
bin019_dRpRs                  0.00099210    -0.00041084     0.00041400    -0.00124133     0.00140930
bin020_dRpRs                  0.00188577    -0.00042429     0.00042906    -0.00132927     0.00130632
bin021_dRpRs                 -0.00103216    -0.00046148     0.00045806    -0.00141337     0.00145087
bin022_dRpRs                  0.00177517    -0.00049749     0.00048855    -0.00150859     0.00148189
bin023_dRpRs                  0.00103504    -0.00067206     0.00066400    -0.12289716     0.00196040
bin024_dRpRs                  0.00142027    -0.00048876     0.00048997    -0.00155552     0.00145283
bin025_dRpRs                  0.00187685    -0.00055770     0.00055358    -0.00166425     0.00171072
bin026_dRpRs                  0.00190099    -0.00056841     0.00058177    -0.02738814     0.00178345
bin027_dRpRs                  0.00025542    -0.00060121     0.00061366    -0.00187600     0.00186868
bin028_dRpRs                  0.00230715    -0.00071738     0.00072190    -0.00221364     0.00214017
bin029_dRpRs                  0.00203341    -0.00087476     0.00086490    -0.00264647     0.00280270
bin030_dRpRs                  0.00330675    -0.00188301     0.00187113    -0.00558071     0.00559148
bin031_dRpRs                 -0.00284040    -0.00422720     0.00422063    -0.01870287     0.01202727
bin032_dRpRs                 -0.00619150    -0.00378678     0.00366313    -0.01368062     0.01106956
bin033_dRpRs                  0.00375570    -0.00903204     0.00842851    -0.02931777     0.02338085
bin001_dw.dat_A0              0.99669839    -0.00047448     0.00047939    -0.00146449     0.00147689
bin001_dw.dat_A1              0.00487343    -0.00147495     0.00147123    -0.00467654     0.00438670
bin001_dw.dat_D1             -0.00038244    -0.00010896     0.00010809    -0.00033865     0.00033267
bin002_dw.dat_A0              0.99533983    -0.00042437     0.00043158    -0.00134485     0.00129952
bin002_dw.dat_A1              0.00507592    -0.00135646     0.00134020    -0.00444182     0.00409376
bin002_dw.dat_D1             -0.00013303    -0.00009679     0.00009667    -0.00029414     0.00031243
bin003_dw.dat_A0              0.99629499    -0.00054307     0.00054322    -0.00164184     0.00158003
bin003_dw.dat_A1             -0.00738695    -0.00171191     0.00169659    -0.00499446     0.00525717
bin003_dw.dat_D1             -0.00034068    -0.00012190     0.00012237    -0.00035804     0.00037564
bin004_dw.dat_A0              0.99541159    -0.00042220     0.00041851    -0.00127947     0.00595071
bin004_dw.dat_A1              0.00815851    -0.00128326     0.00129415    -0.00477787     0.00393523
bin004_dw.dat_D1             -0.00011997    -0.00009457     0.00009474    -0.00320714     0.00029370
bin005_dw.dat_A0              0.99524675    -0.00042028     0.00041048    -0.00127031     0.00132859
bin005_dw.dat_A1              0.00180247    -0.00130212     0.00130543    -0.00407946     0.00389918
bin005_dw.dat_D1             -0.00010461    -0.00009473     0.00009418    -0.00030943     0.00028503
bin006_dw.dat_A0              0.99375005    -0.00040679     0.00040095    -0.00123645     0.00126366
bin006_dw.dat_A1              0.00333311    -0.00126150     0.00128432    -0.00389638     0.00376503
bin006_dw.dat_D1              0.00032598    -0.00009056     0.00009189    -0.00028775     0.00027717
bin007_dw.dat_A0              0.99437702    -0.00041102     0.00040596    -0.00126998     0.00127317
bin007_dw.dat_A1              0.00018425    -0.00127901     0.00123317    -0.00399642     0.00369358
bin007_dw.dat_D1              0.00024718    -0.00009076     0.00009282    -0.00028669     0.00029175
bin008_dw.dat_A0              0.99337815    -0.00047555     0.00046895    -0.00158338     0.00645797
bin008_dw.dat_A1             -0.00014421    -0.00151164     0.00151120    -0.00639219     0.00456663
bin008_dw.dat_D1              0.00031974    -0.00010675     0.00010907    -0.00336626     0.00035173
bin009_dw.dat_A0              0.99333625    -0.00038618     0.00039072    -0.00119069     0.00116234
bin009_dw.dat_A1              0.00086167    -0.00124354     0.00124375    -0.00364585     0.00375600
bin009_dw.dat_D1              0.00032029    -0.00008721     0.00008638    -0.00026111     0.00026689
bin010_dw.dat_A0              0.99275802    -0.00043408     0.00041785    -0.00136542     0.00132009
bin010_dw.dat_A1              0.00269956    -0.00132850     0.00137158    -0.00400361     0.00438062
bin010_dw.dat_D1              0.00042499    -0.00009406     0.00009841    -0.00030521     0.00030159
bin011_dw.dat_A0              0.99271115    -0.00037977     0.00036911    -0.00117874     0.00113438
bin011_dw.dat_A1              0.00032990    -0.00118410     0.00118463    -0.00355468     0.00370791
bin011_dw.dat_D1              0.00043217    -0.00008404     0.00008626    -0.00026099     0.00026260
bin012_dw.dat_A0              0.99211596    -0.00044973     0.00045163    -0.00132135     0.00143014
bin012_dw.dat_A1              0.00244056    -0.00143665     0.00140730    -0.00486024     0.00442518
bin012_dw.dat_D1              0.00066903    -0.00010242     0.00010281    -0.00031974     0.00029618
bin013_dw.dat_A0              0.99360909    -0.00042282     0.00041478    -0.00132121     0.00161194
bin013_dw.dat_A1             -0.00322011    -0.00130134     0.00133808    -0.00458359     0.00413504
bin013_dw.dat_D1              0.00028232    -0.00009421     0.00009511    -0.00039749     0.00029322
bin014_dw.dat_A0              0.99271884    -0.00049936     0.00049390    -0.00160629     0.00144622
bin014_dw.dat_A1             -0.00085137    -0.00154012     0.00151375    -0.00446801     0.00492741
bin014_dw.dat_D1              0.00052288    -0.00011095     0.00011328    -0.00034148     0.00036399
bin015_dw.dat_A0              0.99244105    -0.00039774     0.00040614    -0.00120636     0.00134318
bin015_dw.dat_A1             -0.00093492    -0.00127672     0.00123579    -0.00392129     0.00366336
bin015_dw.dat_D1              0.00059397    -0.00009090     0.00008963    -0.00030811     0.00026329
bin016_dw.dat_A0              0.99202431    -0.00041625     0.00041426    -0.00129004     0.00123068
bin016_dw.dat_A1             -0.00159984    -0.00136093     0.00135120    -0.00404802     0.00410172
bin016_dw.dat_D1              0.00067517    -0.00009434     0.00009384    -0.00027970     0.00028933
bin017_dw.dat_A0              0.99337746    -0.00042985     0.00043348    -0.00131810     0.00132233
bin017_dw.dat_A1              0.00291898    -0.00136494     0.00135173    -0.00404789     0.00416697
bin017_dw.dat_D1              0.00038313    -0.00009702     0.00009653    -0.00029994     0.00029660
bin018_dw.dat_A0              0.99371499    -0.00038882     0.00038956    -0.00122642     0.00124059
bin018_dw.dat_A1             -0.00165984    -0.00122485     0.00122668    -0.00454453     0.00382188
bin018_dw.dat_D1              0.00033327    -0.00008730     0.00008787    -0.00026812     0.00028016
bin019_dw.dat_A0              0.99397600    -0.00040322     0.00041742    -0.00121832     0.00127813
bin019_dw.dat_A1              0.00250049    -0.00131005     0.00128633    -0.00408022     0.00377417
bin019_dw.dat_D1              0.00020633    -0.00009203     0.00009216    -0.00028725     0.00028227
bin020_dw.dat_A0              0.99447150    -0.00042032     0.00042100    -0.00129161     0.00124289
bin020_dw.dat_A1             -0.00372494    -0.00129999     0.00132716    -0.00412239     0.00415947
bin020_dw.dat_D1              0.00012407    -0.00009471     0.00009517    -0.00028295     0.00029624
bin021_dw.dat_A0              0.99370521    -0.00043308     0.00044222    -0.00131240     0.00142573
bin021_dw.dat_A1              0.00216895    -0.00138409     0.00138557    -0.00431688     0.00424436
bin021_dw.dat_D1              0.00031939    -0.00009920     0.00009710    -0.00031646     0.00029040
bin022_dw.dat_A0              0.99512115    -0.00047719     0.00046528    -0.00143983     0.00150750
bin022_dw.dat_A1              0.00340459    -0.00149039     0.00146243    -0.00448428     0.00458650
bin022_dw.dat_D1             -0.00012609    -0.00010602     0.00010846    -0.00034604     0.00033235
bin023_dw.dat_A0              0.99834394    -0.00064582     0.00064567    -0.00191942     0.00823944
bin023_dw.dat_A1              0.00680842    -0.00198781     0.00202205    -0.01375369     0.00618396
bin023_dw.dat_D1             -0.00076390    -0.00014633     0.00014692    -0.00375534     0.00043389
bin024_dw.dat_A0              0.99392836    -0.00049199     0.00046563    -0.00140034     0.00150102
bin024_dw.dat_A1              0.00312866    -0.00148042     0.00153443    -0.00479887     0.00451250
bin024_dw.dat_D1              0.00021378    -0.00010541     0.00011116    -0.00033004     0.00031692
bin025_dw.dat_A0              0.99517055    -0.00056440     0.00055222    -0.00183410     0.00162852
bin025_dw.dat_A1              0.00377110    -0.00174898     0.00178867    -0.00511322     0.00572491
bin025_dw.dat_D1             -0.00003010    -0.00012529     0.00012512    -0.00038416     0.00041456
bin026_dw.dat_A0              0.99831747    -0.00058652     0.00056143    -0.00178845     0.00235185
bin026_dw.dat_A1              0.00526995    -0.00180079     0.00177828    -0.00592159     0.00547232
bin026_dw.dat_D1             -0.00076002    -0.00012586     0.00013169    -0.00101088     0.00040822
bin027_dw.dat_A0              0.99520032    -0.00058887     0.00060136    -0.00181561     0.00178493
bin027_dw.dat_A1              0.01590574    -0.00187582     0.00185629    -0.00588254     0.00553287
bin027_dw.dat_D1             -0.00012936    -0.00013696     0.00013360    -0.00040552     0.00041115
bin028_dw.dat_A0              0.99595719    -0.00073469     0.00069343    -0.00238002     0.00214446
bin028_dw.dat_A1              0.00561751    -0.00218505     0.00225052    -0.00669580     0.00684705
bin028_dw.dat_D1             -0.00033115    -0.00015840     0.00016508    -0.00049387     0.00052588
bin029_dw.dat_A0              0.99636731    -0.00085502     0.00086168    -0.00294146     0.00255607
bin029_dw.dat_A1              0.00529235    -0.00262191     0.00265370    -0.00838466     0.00900303
bin029_dw.dat_D1             -0.00029666    -0.00019601     0.00019278    -0.00057510     0.00066130
bin030_dw.dat_A0              0.99686881    -0.00184622     0.00185656    -0.00563154     0.00594127
bin030_dw.dat_A1              0.01556710    -0.00561875     0.00570830    -0.01893675     0.01692185
bin030_dw.dat_D1             -0.00057889    -0.00041366     0.00042006    -0.00132216     0.00129322
bin031_dw.dat_A0              0.99486542    -0.00404455     0.00403726    -0.01194389     0.01463002
bin031_dw.dat_A1              0.02488021    -0.01266286     0.01289459    -0.04128906     0.03815837
bin031_dw.dat_D1             -0.00027958    -0.00092295     0.00090061    -0.00357070     0.00264540
bin032_dw.dat_A0              0.99471544    -0.00354913     0.00362119    -0.01122396     0.01067175
bin032_dw.dat_A1              0.02850730    -0.01116832     0.01101381    -0.03414554     0.03436654
bin032_dw.dat_D1             -0.00020228    -0.00081771     0.00080345    -0.00238847     0.00251827
bin033_dw.dat_A0              0.99048175    -0.00839305     0.00843247    -0.02768529     0.02612056
bin033_dw.dat_A1              0.06011842    -0.02649720     0.02742999    -0.08279612     0.07911350
bin033_dw.dat_D1             -0.00077393    -0.00192486     0.00186311    -0.00597540     0.00658538
====================================================================================================
Additional input parameters: 
====================================================================================================
Rstar                         0.81301185    -0.02799717     0.02799868    -0.08407687     0.08385281
Mstar                         0.82601146    -0.02899111     0.02899700    -0.08714198     0.08704884
====================================================================================================
Derived parameters: 
====================================================================================================
Rp_[Rjup]                     0.98778438    -0.03401570     0.03401753    -0.10215081     0.10187858
Mp_[Mjup]                     0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
rho_p_[rhoJup]                0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
g_p_[SI]                      0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
dF                            0.01558840     0.00000000     0.00000000     0.00000000     0.00000000
aRs                          12.54769083     0.00000000     0.00000000     0.00000000     0.00000000
a_[au]                        0.04744138    -0.00163371     0.00163380    -0.00490611     0.00489303
rhoS_[rhoSun]                 1.53634517    -0.15664012     0.18024476    -0.41453182     0.62660492
Ms_[Msun]                     0.82601146    -0.02899111     0.02899700    -0.08714198     0.08704884
Rs_[Rsun]                     0.81301185    -0.02799717     0.02799868    -0.08407687     0.08385281
inclination_[deg]            86.97023032     0.00000000     0.00000000     0.00000000     0.00000000
eccentricity                  0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
omega_[deg]                   0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
Occult_dur                   -0.10646777     0.00000000     0.00000000     0.00000000     0.00000000
Rs_a                          0.07969594     0.00000000     0.00000000     0.00000000     0.00000000
MF_PDF_[Msun]                 0.00000000     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u1                     0.49270800     0.00000000     0.00000000     0.00000000     0.00000000
bin001_u2                     0.17057500     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u1                     0.49332800     0.00000000     0.00000000     0.00000000     0.00000000
bin002_u2                     0.16899900     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u1                     0.48369000     0.00000000     0.00000000     0.00000000     0.00000000
bin003_u2                     0.17441500     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u1                     0.47599300     0.00000000     0.00000000     0.00000000     0.00000000
bin004_u2                     0.17675500     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u1                     0.46766500     0.00000000     0.00000000     0.00000000     0.00000000
bin005_u2                     0.18212600     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u1                     0.46117200     0.00000000     0.00000000     0.00000000     0.00000000
bin006_u2                     0.18144500     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u1                     0.45427300     0.00000000     0.00000000     0.00000000     0.00000000
bin007_u2                     0.18100100     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u1                     0.44925500     0.00000000     0.00000000     0.00000000     0.00000000
bin008_u2                     0.18049100     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u1                     0.43805400     0.00000000     0.00000000     0.00000000     0.00000000
bin009_u2                     0.18261000     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u1                     0.43160600     0.00000000     0.00000000     0.00000000     0.00000000
bin010_u2                     0.18787800     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u1                     0.42585700     0.00000000     0.00000000     0.00000000     0.00000000
bin011_u2                     0.18784400     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u1                     0.41250800     0.00000000     0.00000000     0.00000000     0.00000000
bin012_u2                     0.19412600     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u1                     0.40310800     0.00000000     0.00000000     0.00000000     0.00000000
bin013_u2                     0.19683900     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u1                     0.39230900     0.00000000     0.00000000     0.00000000     0.00000000
bin014_u2                     0.19703500     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u1                     0.39890400     0.00000000     0.00000000     0.00000000     0.00000000
bin015_u2                     0.19596600     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u1                     0.39631800     0.00000000     0.00000000     0.00000000     0.00000000
bin016_u2                     0.19856100     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u1                     0.39114400     0.00000000     0.00000000     0.00000000     0.00000000
bin017_u2                     0.19944900     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u1                     0.38611800     0.00000000     0.00000000     0.00000000     0.00000000
bin018_u2                     0.20201800     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u1                     0.38319100     0.00000000     0.00000000     0.00000000     0.00000000
bin019_u2                     0.20050600     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u1                     0.37779600     0.00000000     0.00000000     0.00000000     0.00000000
bin020_u2                     0.20225700     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u1                     0.37197300     0.00000000     0.00000000     0.00000000     0.00000000
bin021_u2                     0.20149900     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u1                     0.37101700     0.00000000     0.00000000     0.00000000     0.00000000
bin022_u2                     0.20125400     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u1                     0.36579200     0.00000000     0.00000000     0.00000000     0.00000000
bin023_u2                     0.20612200     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u1                     0.36416800     0.00000000     0.00000000     0.00000000     0.00000000
bin024_u2                     0.20395100     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u1                     0.35906600     0.00000000     0.00000000     0.00000000     0.00000000
bin025_u2                     0.20483600     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u1                     0.35840000     0.00000000     0.00000000     0.00000000     0.00000000
bin026_u2                     0.20542800     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u1                     0.35652800     0.00000000     0.00000000     0.00000000     0.00000000
bin027_u2                     0.20547700     0.00000000     0.00000000     0.00000000     0.00000000
bin028_u1                     0.34966500     0.00000000     0.00000000     0.00000000     0.00000000
bin028_u2                     0.21008900     0.00000000     0.00000000     0.00000000     0.00000000
bin029_u1                     0.34716100     0.00000000     0.00000000     0.00000000     0.00000000
bin029_u2                     0.20905200     0.00000000     0.00000000     0.00000000     0.00000000
bin030_u1                     0.34801800     0.00000000     0.00000000     0.00000000     0.00000000
bin030_u2                     0.20783700     0.00000000     0.00000000     0.00000000     0.00000000
bin031_u1                     0.34292400     0.00000000     0.00000000     0.00000000     0.00000000
bin031_u2                     0.21062300     0.00000000     0.00000000     0.00000000     0.00000000
bin032_u1                     0.33914900     0.00000000     0.00000000     0.00000000     0.00000000
bin032_u2                     0.21329900     0.00000000     0.00000000     0.00000000     0.00000000
bin033_u1                     0.33324900     0.00000000     0.00000000     0.00000000     0.00000000
bin033_u2                     0.21492100     0.00000000     0.00000000     0.00000000     0.00000000
====================================================================================================
Fixed parameters: 
====================================================================================================
T_0                        7984.61848658 
RpRs                          0.12485350 
b                             0.66320589 
dur_[d]                       0.08935592 
Period_[d]                    3.86813820 
esin(w)                       0.00000000 
ecos(w)                       0.00000000 
K                             0.00000000 
bin001_DFocc                  0.00000000 
bin002_DFocc                  0.00000000 
bin003_DFocc                  0.00000000 
bin004_DFocc                  0.00000000 
bin005_DFocc                  0.00000000 
bin006_DFocc                  0.00000000 
bin007_DFocc                  0.00000000 
bin008_DFocc                  0.00000000 
bin009_DFocc                  0.00000000 
bin010_DFocc                  0.00000000 
bin011_DFocc                  0.00000000 
bin012_DFocc                  0.00000000 
bin013_DFocc                  0.00000000 
bin014_DFocc                  0.00000000 
bin015_DFocc                  0.00000000 
bin016_DFocc                  0.00000000 
bin017_DFocc                  0.00000000 
bin018_DFocc                  0.00000000 
bin019_DFocc                  0.00000000 
bin020_DFocc                  0.00000000 
bin021_DFocc                  0.00000000 
bin022_DFocc                  0.00000000 
bin023_DFocc                  0.00000000 
bin024_DFocc                  0.00000000 
bin025_DFocc                  0.00000000 
bin026_DFocc                  0.00000000 
bin027_DFocc                  0.00000000 
bin028_DFocc                  0.00000000 
bin029_DFocc                  0.00000000 
bin030_DFocc                  0.00000000 
bin031_DFocc                  0.00000000 
bin032_DFocc                  0.00000000 
bin033_DFocc                  0.00000000 
bin001_c1                     1.15599100 
bin001_c2                     0.32213300 
bin001_c3                     0.00000000 
bin001_c4                     0.00000000 
bin002_c1                     1.15565500 
bin002_c2                     0.32432900 
bin002_c3                     0.00000000 
bin002_c4                     0.00000000 
bin003_c1                     1.14179500 
bin003_c2                     0.30927500 
bin003_c3                     0.00000000 
bin003_c4                     0.00000000 
bin004_c1                     1.12874100 
bin004_c2                     0.29923800 
bin004_c3                     0.00000000 
bin004_c4                     0.00000000 
bin005_c1                     1.11745600 
bin005_c2                     0.28553900 
bin005_c3                     0.00000000 
bin005_c4                     0.00000000 
bin006_c1                     1.10378900 
bin006_c2                     0.27972700 
bin006_c3                     0.00000000 
bin006_c4                     0.00000000 
bin007_c1                     1.08954700 
bin007_c2                     0.27327200 
bin007_c3                     0.00000000 
bin007_c4                     0.00000000 
bin008_c1                     1.07900100 
bin008_c2                     0.26876400 
bin008_c3                     0.00000000 
bin008_c4                     0.00000000 
bin009_c1                     1.05871800 
bin009_c2                     0.25544400 
bin009_c3                     0.00000000 
bin009_c4                     0.00000000 
bin010_c1                     1.05109000 
bin010_c2                     0.24372800 
bin010_c3                     0.00000000 
bin010_c4                     0.00000000 
bin011_c1                     1.03955800 
bin011_c2                     0.23801300 
bin011_c3                     0.00000000 
bin011_c4                     0.00000000 
bin012_c1                     1.01914200 
bin012_c2                     0.21838200 
bin012_c3                     0.00000000 
bin012_c4                     0.00000000 
bin013_c1                     1.00305500 
bin013_c2                     0.20626900 
bin013_c3                     0.00000000 
bin013_c4                     0.00000000 
bin014_c1                     0.98165300 
bin014_c2                     0.19527400 
bin014_c3                     0.00000000 
bin014_c4                     0.00000000 
bin015_c1                     0.99377400 
bin015_c2                     0.20293800 
bin015_c3                     0.00000000 
bin015_c4                     0.00000000 
bin016_c1                     0.99119700 
bin016_c2                     0.19775700 
bin016_c3                     0.00000000 
bin016_c4                     0.00000000 
bin017_c1                     0.98173700 
bin017_c2                     0.19169500 
bin017_c3                     0.00000000 
bin017_c4                     0.00000000 
bin018_c1                     0.97425400 
bin018_c2                     0.18410000 
bin018_c3                     0.00000000 
bin018_c4                     0.00000000 
bin019_c1                     0.96688800 
bin019_c2                     0.18268500 
bin019_c3                     0.00000000 
bin019_c4                     0.00000000 
bin020_c1                     0.95784900 
bin020_c2                     0.17553900 
bin020_c3                     0.00000000 
bin020_c4                     0.00000000 
bin021_c1                     0.94544500 
bin021_c2                     0.17047400 
bin021_c3                     0.00000000 
bin021_c4                     0.00000000 
bin022_c1                     0.94328800 
bin022_c2                     0.16976300 
bin022_c3                     0.00000000 
bin022_c4                     0.00000000 
bin023_c1                     0.93770600 
bin023_c2                     0.15967000 
bin023_c3                     0.00000000 
bin023_c4                     0.00000000 
bin024_c1                     0.93228700 
bin024_c2                     0.16021700 
bin024_c3                     0.00000000 
bin024_c4                     0.00000000 
bin025_c1                     0.92296800 
bin025_c2                     0.15423000 
bin025_c3                     0.00000000 
bin025_c4                     0.00000000 
bin026_c1                     0.92222800 
bin026_c2                     0.15297200 
bin026_c3                     0.00000000 
bin026_c4                     0.00000000 
bin027_c1                     0.91853300 
bin027_c2                     0.15105100 
bin027_c3                     0.00000000 
bin027_c4                     0.00000000 
bin028_c1                     0.90941900 
bin028_c2                     0.13957600 
bin028_c3                     0.00000000 
bin028_c4                     0.00000000 
bin029_c1                     0.90337400 
bin029_c2                     0.13810900 
bin029_c3                     0.00000000 
bin029_c4                     0.00000000 
bin030_c1                     0.90387300 
bin030_c2                     0.14018100 
bin030_c3                     0.00000000 
bin030_c4                     0.00000000 
bin031_c1                     0.89647100 
bin031_c2                     0.13230100 
bin031_c3                     0.00000000 
bin031_c4                     0.00000000 
bin032_c1                     0.89159700 
bin032_c2                     0.12585000 
bin032_c3                     0.00000000 
bin032_c4                     0.00000000 
bin033_c1                     0.88141900 
bin033_c2                     0.11832800 
bin033_c3                     0.00000000 
bin033_c4                     0.00000000 
bin001_dw.dat_A2              0.00000000 
bin001_dw.dat_A3              0.00000000 
bin001_dw.dat_A4              0.00000000 
bin001_dw.dat_B1              0.00000000 
bin001_dw.dat_B2              0.00000000 
bin001_dw.dat_C11             0.00000000 
bin001_dw.dat_C12             0.00000000 
bin001_dw.dat_C21             0.00000000 
bin001_dw.dat_C22             0.00000000 
bin001_dw.dat_D2              0.00000000 
bin001_dw.dat_E1              0.00000000 
bin001_dw.dat_E2              0.00000000 
bin001_dw.dat_G1              0.00000000 
bin001_dw.dat_G2              0.00000000 
bin001_dw.dat_G3              0.00000000 
bin001_dw.dat_H1              0.00000000 
bin001_dw.dat_H2              0.00000000 
bin002_dw.dat_A2              0.00000000 
bin002_dw.dat_A3              0.00000000 
bin002_dw.dat_A4              0.00000000 
bin002_dw.dat_B1              0.00000000 
bin002_dw.dat_B2              0.00000000 
bin002_dw.dat_C11             0.00000000 
bin002_dw.dat_C12             0.00000000 
bin002_dw.dat_C21             0.00000000 
bin002_dw.dat_C22             0.00000000 
bin002_dw.dat_D2              0.00000000 
bin002_dw.dat_E1              0.00000000 
bin002_dw.dat_E2              0.00000000 
bin002_dw.dat_G1              0.00000000 
bin002_dw.dat_G2              0.00000000 
bin002_dw.dat_G3              0.00000000 
bin002_dw.dat_H1              0.00000000 
bin002_dw.dat_H2              0.00000000 
bin003_dw.dat_A2              0.00000000 
bin003_dw.dat_A3              0.00000000 
bin003_dw.dat_A4              0.00000000 
bin003_dw.dat_B1              0.00000000 
bin003_dw.dat_B2              0.00000000 
bin003_dw.dat_C11             0.00000000 
bin003_dw.dat_C12             0.00000000 
bin003_dw.dat_C21             0.00000000 
bin003_dw.dat_C22             0.00000000 
bin003_dw.dat_D2              0.00000000 
bin003_dw.dat_E1              0.00000000 
bin003_dw.dat_E2              0.00000000 
bin003_dw.dat_G1              0.00000000 
bin003_dw.dat_G2              0.00000000 
bin003_dw.dat_G3              0.00000000 
bin003_dw.dat_H1              0.00000000 
bin003_dw.dat_H2              0.00000000 
bin004_dw.dat_A2              0.00000000 
bin004_dw.dat_A3              0.00000000 
bin004_dw.dat_A4              0.00000000 
bin004_dw.dat_B1              0.00000000 
bin004_dw.dat_B2              0.00000000 
bin004_dw.dat_C11             0.00000000 
bin004_dw.dat_C12             0.00000000 
bin004_dw.dat_C21             0.00000000 
bin004_dw.dat_C22             0.00000000 
bin004_dw.dat_D2              0.00000000 
bin004_dw.dat_E1              0.00000000 
bin004_dw.dat_E2              0.00000000 
bin004_dw.dat_G1              0.00000000 
bin004_dw.dat_G2              0.00000000 
bin004_dw.dat_G3              0.00000000 
bin004_dw.dat_H1              0.00000000 
bin004_dw.dat_H2              0.00000000 
bin005_dw.dat_A2              0.00000000 
bin005_dw.dat_A3              0.00000000 
bin005_dw.dat_A4              0.00000000 
bin005_dw.dat_B1              0.00000000 
bin005_dw.dat_B2              0.00000000 
bin005_dw.dat_C11             0.00000000 
bin005_dw.dat_C12             0.00000000 
bin005_dw.dat_C21             0.00000000 
bin005_dw.dat_C22             0.00000000 
bin005_dw.dat_D2              0.00000000 
bin005_dw.dat_E1              0.00000000 
bin005_dw.dat_E2              0.00000000 
bin005_dw.dat_G1              0.00000000 
bin005_dw.dat_G2              0.00000000 
bin005_dw.dat_G3              0.00000000 
bin005_dw.dat_H1              0.00000000 
bin005_dw.dat_H2              0.00000000 
bin006_dw.dat_A2              0.00000000 
bin006_dw.dat_A3              0.00000000 
bin006_dw.dat_A4              0.00000000 
bin006_dw.dat_B1              0.00000000 
bin006_dw.dat_B2              0.00000000 
bin006_dw.dat_C11             0.00000000 
bin006_dw.dat_C12             0.00000000 
bin006_dw.dat_C21             0.00000000 
bin006_dw.dat_C22             0.00000000 
bin006_dw.dat_D2              0.00000000 
bin006_dw.dat_E1              0.00000000 
bin006_dw.dat_E2              0.00000000 
bin006_dw.dat_G1              0.00000000 
bin006_dw.dat_G2              0.00000000 
bin006_dw.dat_G3              0.00000000 
bin006_dw.dat_H1              0.00000000 
bin006_dw.dat_H2              0.00000000 
bin007_dw.dat_A2              0.00000000 
bin007_dw.dat_A3              0.00000000 
bin007_dw.dat_A4              0.00000000 
bin007_dw.dat_B1              0.00000000 
bin007_dw.dat_B2              0.00000000 
bin007_dw.dat_C11             0.00000000 
bin007_dw.dat_C12             0.00000000 
bin007_dw.dat_C21             0.00000000 
bin007_dw.dat_C22             0.00000000 
bin007_dw.dat_D2              0.00000000 
bin007_dw.dat_E1              0.00000000 
bin007_dw.dat_E2              0.00000000 
bin007_dw.dat_G1              0.00000000 
bin007_dw.dat_G2              0.00000000 
bin007_dw.dat_G3              0.00000000 
bin007_dw.dat_H1              0.00000000 
bin007_dw.dat_H2              0.00000000 
bin008_dw.dat_A2              0.00000000 
bin008_dw.dat_A3              0.00000000 
bin008_dw.dat_A4              0.00000000 
bin008_dw.dat_B1              0.00000000 
bin008_dw.dat_B2              0.00000000 
bin008_dw.dat_C11             0.00000000 
bin008_dw.dat_C12             0.00000000 
bin008_dw.dat_C21             0.00000000 
bin008_dw.dat_C22             0.00000000 
bin008_dw.dat_D2              0.00000000 
bin008_dw.dat_E1              0.00000000 
bin008_dw.dat_E2              0.00000000 
bin008_dw.dat_G1              0.00000000 
bin008_dw.dat_G2              0.00000000 
bin008_dw.dat_G3              0.00000000 
bin008_dw.dat_H1              0.00000000 
bin008_dw.dat_H2              0.00000000 
bin009_dw.dat_A2              0.00000000 
bin009_dw.dat_A3              0.00000000 
bin009_dw.dat_A4              0.00000000 
bin009_dw.dat_B1              0.00000000 
bin009_dw.dat_B2              0.00000000 
bin009_dw.dat_C11             0.00000000 
bin009_dw.dat_C12             0.00000000 
bin009_dw.dat_C21             0.00000000 
bin009_dw.dat_C22             0.00000000 
bin009_dw.dat_D2              0.00000000 
bin009_dw.dat_E1              0.00000000 
bin009_dw.dat_E2              0.00000000 
bin009_dw.dat_G1              0.00000000 
bin009_dw.dat_G2              0.00000000 
bin009_dw.dat_G3              0.00000000 
bin009_dw.dat_H1              0.00000000 
bin009_dw.dat_H2              0.00000000 
bin010_dw.dat_A2              0.00000000 
bin010_dw.dat_A3              0.00000000 
bin010_dw.dat_A4              0.00000000 
bin010_dw.dat_B1              0.00000000 
bin010_dw.dat_B2              0.00000000 
bin010_dw.dat_C11             0.00000000 
bin010_dw.dat_C12             0.00000000 
bin010_dw.dat_C21             0.00000000 
bin010_dw.dat_C22             0.00000000 
bin010_dw.dat_D2              0.00000000 
bin010_dw.dat_E1              0.00000000 
bin010_dw.dat_E2              0.00000000 
bin010_dw.dat_G1              0.00000000 
bin010_dw.dat_G2              0.00000000 
bin010_dw.dat_G3              0.00000000 
bin010_dw.dat_H1              0.00000000 
bin010_dw.dat_H2              0.00000000 
bin011_dw.dat_A2              0.00000000 
bin011_dw.dat_A3              0.00000000 
bin011_dw.dat_A4              0.00000000 
bin011_dw.dat_B1              0.00000000 
bin011_dw.dat_B2              0.00000000 
bin011_dw.dat_C11             0.00000000 
bin011_dw.dat_C12             0.00000000 
bin011_dw.dat_C21             0.00000000 
bin011_dw.dat_C22             0.00000000 
bin011_dw.dat_D2              0.00000000 
bin011_dw.dat_E1              0.00000000 
bin011_dw.dat_E2              0.00000000 
bin011_dw.dat_G1              0.00000000 
bin011_dw.dat_G2              0.00000000 
bin011_dw.dat_G3              0.00000000 
bin011_dw.dat_H1              0.00000000 
bin011_dw.dat_H2              0.00000000 
bin012_dw.dat_A2              0.00000000 
bin012_dw.dat_A3              0.00000000 
bin012_dw.dat_A4              0.00000000 
bin012_dw.dat_B1              0.00000000 
bin012_dw.dat_B2              0.00000000 
bin012_dw.dat_C11             0.00000000 
bin012_dw.dat_C12             0.00000000 
bin012_dw.dat_C21             0.00000000 
bin012_dw.dat_C22             0.00000000 
bin012_dw.dat_D2              0.00000000 
bin012_dw.dat_E1              0.00000000 
bin012_dw.dat_E2              0.00000000 
bin012_dw.dat_G1              0.00000000 
bin012_dw.dat_G2              0.00000000 
bin012_dw.dat_G3              0.00000000 
bin012_dw.dat_H1              0.00000000 
bin012_dw.dat_H2              0.00000000 
bin013_dw.dat_A2              0.00000000 
bin013_dw.dat_A3              0.00000000 
bin013_dw.dat_A4              0.00000000 
bin013_dw.dat_B1              0.00000000 
bin013_dw.dat_B2              0.00000000 
bin013_dw.dat_C11             0.00000000 
bin013_dw.dat_C12             0.00000000 
bin013_dw.dat_C21             0.00000000 
bin013_dw.dat_C22             0.00000000 
bin013_dw.dat_D2              0.00000000 
bin013_dw.dat_E1              0.00000000 
bin013_dw.dat_E2              0.00000000 
bin013_dw.dat_G1              0.00000000 
bin013_dw.dat_G2              0.00000000 
bin013_dw.dat_G3              0.00000000 
bin013_dw.dat_H1              0.00000000 
bin013_dw.dat_H2              0.00000000 
bin014_dw.dat_A2              0.00000000 
bin014_dw.dat_A3              0.00000000 
bin014_dw.dat_A4              0.00000000 
bin014_dw.dat_B1              0.00000000 
bin014_dw.dat_B2              0.00000000 
bin014_dw.dat_C11             0.00000000 
bin014_dw.dat_C12             0.00000000 
bin014_dw.dat_C21             0.00000000 
bin014_dw.dat_C22             0.00000000 
bin014_dw.dat_D2              0.00000000 
bin014_dw.dat_E1              0.00000000 
bin014_dw.dat_E2              0.00000000 
bin014_dw.dat_G1              0.00000000 
bin014_dw.dat_G2              0.00000000 
bin014_dw.dat_G3              0.00000000 
bin014_dw.dat_H1              0.00000000 
bin014_dw.dat_H2              0.00000000 
bin015_dw.dat_A2              0.00000000 
bin015_dw.dat_A3              0.00000000 
bin015_dw.dat_A4              0.00000000 
bin015_dw.dat_B1              0.00000000 
bin015_dw.dat_B2              0.00000000 
bin015_dw.dat_C11             0.00000000 
bin015_dw.dat_C12             0.00000000 
bin015_dw.dat_C21             0.00000000 
bin015_dw.dat_C22             0.00000000 
bin015_dw.dat_D2              0.00000000 
bin015_dw.dat_E1              0.00000000 
bin015_dw.dat_E2              0.00000000 
bin015_dw.dat_G1              0.00000000 
bin015_dw.dat_G2              0.00000000 
bin015_dw.dat_G3              0.00000000 
bin015_dw.dat_H1              0.00000000 
bin015_dw.dat_H2              0.00000000 
bin016_dw.dat_A2              0.00000000 
bin016_dw.dat_A3              0.00000000 
bin016_dw.dat_A4              0.00000000 
bin016_dw.dat_B1              0.00000000 
bin016_dw.dat_B2              0.00000000 
bin016_dw.dat_C11             0.00000000 
bin016_dw.dat_C12             0.00000000 
bin016_dw.dat_C21             0.00000000 
bin016_dw.dat_C22             0.00000000 
bin016_dw.dat_D2              0.00000000 
bin016_dw.dat_E1              0.00000000 
bin016_dw.dat_E2              0.00000000 
bin016_dw.dat_G1              0.00000000 
bin016_dw.dat_G2              0.00000000 
bin016_dw.dat_G3              0.00000000 
bin016_dw.dat_H1              0.00000000 
bin016_dw.dat_H2              0.00000000 
bin017_dw.dat_A2              0.00000000 
bin017_dw.dat_A3              0.00000000 
bin017_dw.dat_A4              0.00000000 
bin017_dw.dat_B1              0.00000000 
bin017_dw.dat_B2              0.00000000 
bin017_dw.dat_C11             0.00000000 
bin017_dw.dat_C12             0.00000000 
bin017_dw.dat_C21             0.00000000 
bin017_dw.dat_C22             0.00000000 
bin017_dw.dat_D2              0.00000000 
bin017_dw.dat_E1              0.00000000 
bin017_dw.dat_E2              0.00000000 
bin017_dw.dat_G1              0.00000000 
bin017_dw.dat_G2              0.00000000 
bin017_dw.dat_G3              0.00000000 
bin017_dw.dat_H1              0.00000000 
bin017_dw.dat_H2              0.00000000 
bin018_dw.dat_A2              0.00000000 
bin018_dw.dat_A3              0.00000000 
bin018_dw.dat_A4              0.00000000 
bin018_dw.dat_B1              0.00000000 
bin018_dw.dat_B2              0.00000000 
bin018_dw.dat_C11             0.00000000 
bin018_dw.dat_C12             0.00000000 
bin018_dw.dat_C21             0.00000000 
bin018_dw.dat_C22             0.00000000 
bin018_dw.dat_D2              0.00000000 
bin018_dw.dat_E1              0.00000000 
bin018_dw.dat_E2              0.00000000 
bin018_dw.dat_G1              0.00000000 
bin018_dw.dat_G2              0.00000000 
bin018_dw.dat_G3              0.00000000 
bin018_dw.dat_H1              0.00000000 
bin018_dw.dat_H2              0.00000000 
bin019_dw.dat_A2              0.00000000 
bin019_dw.dat_A3              0.00000000 
bin019_dw.dat_A4              0.00000000 
bin019_dw.dat_B1              0.00000000 
bin019_dw.dat_B2              0.00000000 
bin019_dw.dat_C11             0.00000000 
bin019_dw.dat_C12             0.00000000 
bin019_dw.dat_C21             0.00000000 
bin019_dw.dat_C22             0.00000000 
bin019_dw.dat_D2              0.00000000 
bin019_dw.dat_E1              0.00000000 
bin019_dw.dat_E2              0.00000000 
bin019_dw.dat_G1              0.00000000 
bin019_dw.dat_G2              0.00000000 
bin019_dw.dat_G3              0.00000000 
bin019_dw.dat_H1              0.00000000 
bin019_dw.dat_H2              0.00000000 
bin020_dw.dat_A2              0.00000000 
bin020_dw.dat_A3              0.00000000 
bin020_dw.dat_A4              0.00000000 
bin020_dw.dat_B1              0.00000000 
bin020_dw.dat_B2              0.00000000 
bin020_dw.dat_C11             0.00000000 
bin020_dw.dat_C12             0.00000000 
bin020_dw.dat_C21             0.00000000 
bin020_dw.dat_C22             0.00000000 
bin020_dw.dat_D2              0.00000000 
bin020_dw.dat_E1              0.00000000 
bin020_dw.dat_E2              0.00000000 
bin020_dw.dat_G1              0.00000000 
bin020_dw.dat_G2              0.00000000 
bin020_dw.dat_G3              0.00000000 
bin020_dw.dat_H1              0.00000000 
bin020_dw.dat_H2              0.00000000 
bin021_dw.dat_A2              0.00000000 
bin021_dw.dat_A3              0.00000000 
bin021_dw.dat_A4              0.00000000 
bin021_dw.dat_B1              0.00000000 
bin021_dw.dat_B2              0.00000000 
bin021_dw.dat_C11             0.00000000 
bin021_dw.dat_C12             0.00000000 
bin021_dw.dat_C21             0.00000000 
bin021_dw.dat_C22             0.00000000 
bin021_dw.dat_D2              0.00000000 
bin021_dw.dat_E1              0.00000000 
bin021_dw.dat_E2              0.00000000 
bin021_dw.dat_G1              0.00000000 
bin021_dw.dat_G2              0.00000000 
bin021_dw.dat_G3              0.00000000 
bin021_dw.dat_H1              0.00000000 
bin021_dw.dat_H2              0.00000000 
bin022_dw.dat_A2              0.00000000 
bin022_dw.dat_A3              0.00000000 
bin022_dw.dat_A4              0.00000000 
bin022_dw.dat_B1              0.00000000 
bin022_dw.dat_B2              0.00000000 
bin022_dw.dat_C11             0.00000000 
bin022_dw.dat_C12             0.00000000 
bin022_dw.dat_C21             0.00000000 
bin022_dw.dat_C22             0.00000000 
bin022_dw.dat_D2              0.00000000 
bin022_dw.dat_E1              0.00000000 
bin022_dw.dat_E2              0.00000000 
bin022_dw.dat_G1              0.00000000 
bin022_dw.dat_G2              0.00000000 
bin022_dw.dat_G3              0.00000000 
bin022_dw.dat_H1              0.00000000 
bin022_dw.dat_H2              0.00000000 
bin023_dw.dat_A2              0.00000000 
bin023_dw.dat_A3              0.00000000 
bin023_dw.dat_A4              0.00000000 
bin023_dw.dat_B1              0.00000000 
bin023_dw.dat_B2              0.00000000 
bin023_dw.dat_C11             0.00000000 
bin023_dw.dat_C12             0.00000000 
bin023_dw.dat_C21             0.00000000 
bin023_dw.dat_C22             0.00000000 
bin023_dw.dat_D2              0.00000000 
bin023_dw.dat_E1              0.00000000 
bin023_dw.dat_E2              0.00000000 
bin023_dw.dat_G1              0.00000000 
bin023_dw.dat_G2              0.00000000 
bin023_dw.dat_G3              0.00000000 
bin023_dw.dat_H1              0.00000000 
bin023_dw.dat_H2              0.00000000 
bin024_dw.dat_A2              0.00000000 
bin024_dw.dat_A3              0.00000000 
bin024_dw.dat_A4              0.00000000 
bin024_dw.dat_B1              0.00000000 
bin024_dw.dat_B2              0.00000000 
bin024_dw.dat_C11             0.00000000 
bin024_dw.dat_C12             0.00000000 
bin024_dw.dat_C21             0.00000000 
bin024_dw.dat_C22             0.00000000 
bin024_dw.dat_D2              0.00000000 
bin024_dw.dat_E1              0.00000000 
bin024_dw.dat_E2              0.00000000 
bin024_dw.dat_G1              0.00000000 
bin024_dw.dat_G2              0.00000000 
bin024_dw.dat_G3              0.00000000 
bin024_dw.dat_H1              0.00000000 
bin024_dw.dat_H2              0.00000000 
bin025_dw.dat_A2              0.00000000 
bin025_dw.dat_A3              0.00000000 
bin025_dw.dat_A4              0.00000000 
bin025_dw.dat_B1              0.00000000 
bin025_dw.dat_B2              0.00000000 
bin025_dw.dat_C11             0.00000000 
bin025_dw.dat_C12             0.00000000 
bin025_dw.dat_C21             0.00000000 
bin025_dw.dat_C22             0.00000000 
bin025_dw.dat_D2              0.00000000 
bin025_dw.dat_E1              0.00000000 
bin025_dw.dat_E2              0.00000000 
bin025_dw.dat_G1              0.00000000 
bin025_dw.dat_G2              0.00000000 
bin025_dw.dat_G3              0.00000000 
bin025_dw.dat_H1              0.00000000 
bin025_dw.dat_H2              0.00000000 
bin026_dw.dat_A2              0.00000000 
bin026_dw.dat_A3              0.00000000 
bin026_dw.dat_A4              0.00000000 
bin026_dw.dat_B1              0.00000000 
bin026_dw.dat_B2              0.00000000 
bin026_dw.dat_C11             0.00000000 
bin026_dw.dat_C12             0.00000000 
bin026_dw.dat_C21             0.00000000 
bin026_dw.dat_C22             0.00000000 
bin026_dw.dat_D2              0.00000000 
bin026_dw.dat_E1              0.00000000 
bin026_dw.dat_E2              0.00000000 
bin026_dw.dat_G1              0.00000000 
bin026_dw.dat_G2              0.00000000 
bin026_dw.dat_G3              0.00000000 
bin026_dw.dat_H1              0.00000000 
bin026_dw.dat_H2              0.00000000 
bin027_dw.dat_A2              0.00000000 
bin027_dw.dat_A3              0.00000000 
bin027_dw.dat_A4              0.00000000 
bin027_dw.dat_B1              0.00000000 
bin027_dw.dat_B2              0.00000000 
bin027_dw.dat_C11             0.00000000 
bin027_dw.dat_C12             0.00000000 
bin027_dw.dat_C21             0.00000000 
bin027_dw.dat_C22             0.00000000 
bin027_dw.dat_D2              0.00000000 
bin027_dw.dat_E1              0.00000000 
bin027_dw.dat_E2              0.00000000 
bin027_dw.dat_G1              0.00000000 
bin027_dw.dat_G2              0.00000000 
bin027_dw.dat_G3              0.00000000 
bin027_dw.dat_H1              0.00000000 
bin027_dw.dat_H2              0.00000000 
bin028_dw.dat_A2              0.00000000 
bin028_dw.dat_A3              0.00000000 
bin028_dw.dat_A4              0.00000000 
bin028_dw.dat_B1              0.00000000 
bin028_dw.dat_B2              0.00000000 
bin028_dw.dat_C11             0.00000000 
bin028_dw.dat_C12             0.00000000 
bin028_dw.dat_C21             0.00000000 
bin028_dw.dat_C22             0.00000000 
bin028_dw.dat_D2              0.00000000 
bin028_dw.dat_E1              0.00000000 
bin028_dw.dat_E2              0.00000000 
bin028_dw.dat_G1              0.00000000 
bin028_dw.dat_G2              0.00000000 
bin028_dw.dat_G3              0.00000000 
bin028_dw.dat_H1              0.00000000 
bin028_dw.dat_H2              0.00000000 
bin029_dw.dat_A2              0.00000000 
bin029_dw.dat_A3              0.00000000 
bin029_dw.dat_A4              0.00000000 
bin029_dw.dat_B1              0.00000000 
bin029_dw.dat_B2              0.00000000 
bin029_dw.dat_C11             0.00000000 
bin029_dw.dat_C12             0.00000000 
bin029_dw.dat_C21             0.00000000 
bin029_dw.dat_C22             0.00000000 
bin029_dw.dat_D2              0.00000000 
bin029_dw.dat_E1              0.00000000 
bin029_dw.dat_E2              0.00000000 
bin029_dw.dat_G1              0.00000000 
bin029_dw.dat_G2              0.00000000 
bin029_dw.dat_G3              0.00000000 
bin029_dw.dat_H1              0.00000000 
bin029_dw.dat_H2              0.00000000 
bin030_dw.dat_A2              0.00000000 
bin030_dw.dat_A3              0.00000000 
bin030_dw.dat_A4              0.00000000 
bin030_dw.dat_B1              0.00000000 
bin030_dw.dat_B2              0.00000000 
bin030_dw.dat_C11             0.00000000 
bin030_dw.dat_C12             0.00000000 
bin030_dw.dat_C21             0.00000000 
bin030_dw.dat_C22             0.00000000 
bin030_dw.dat_D2              0.00000000 
bin030_dw.dat_E1              0.00000000 
bin030_dw.dat_E2              0.00000000 
bin030_dw.dat_G1              0.00000000 
bin030_dw.dat_G2              0.00000000 
bin030_dw.dat_G3              0.00000000 
bin030_dw.dat_H1              0.00000000 
bin030_dw.dat_H2              0.00000000 
bin031_dw.dat_A2              0.00000000 
bin031_dw.dat_A3              0.00000000 
bin031_dw.dat_A4              0.00000000 
bin031_dw.dat_B1              0.00000000 
bin031_dw.dat_B2              0.00000000 
bin031_dw.dat_C11             0.00000000 
bin031_dw.dat_C12             0.00000000 
bin031_dw.dat_C21             0.00000000 
bin031_dw.dat_C22             0.00000000 
bin031_dw.dat_D2              0.00000000 
bin031_dw.dat_E1              0.00000000 
bin031_dw.dat_E2              0.00000000 
bin031_dw.dat_G1              0.00000000 
bin031_dw.dat_G2              0.00000000 
bin031_dw.dat_G3              0.00000000 
bin031_dw.dat_H1              0.00000000 
bin031_dw.dat_H2              0.00000000 
bin032_dw.dat_A2              0.00000000 
bin032_dw.dat_A3              0.00000000 
bin032_dw.dat_A4              0.00000000 
bin032_dw.dat_B1              0.00000000 
bin032_dw.dat_B2              0.00000000 
bin032_dw.dat_C11             0.00000000 
bin032_dw.dat_C12             0.00000000 
bin032_dw.dat_C21             0.00000000 
bin032_dw.dat_C22             0.00000000 
bin032_dw.dat_D2              0.00000000 
bin032_dw.dat_E1              0.00000000 
bin032_dw.dat_E2              0.00000000 
bin032_dw.dat_G1              0.00000000 
bin032_dw.dat_G2              0.00000000 
bin032_dw.dat_G3              0.00000000 
bin032_dw.dat_H1              0.00000000 
bin032_dw.dat_H2              0.00000000 
bin033_dw.dat_A2              0.00000000 
bin033_dw.dat_A3              0.00000000 
bin033_dw.dat_A4              0.00000000 
bin033_dw.dat_B1              0.00000000 
bin033_dw.dat_B2              0.00000000 
bin033_dw.dat_C11             0.00000000 
bin033_dw.dat_C12             0.00000000 
bin033_dw.dat_C21             0.00000000 
bin033_dw.dat_C22             0.00000000 
bin033_dw.dat_D2              0.00000000 
bin033_dw.dat_E1              0.00000000 
bin033_dw.dat_E2              0.00000000 
bin033_dw.dat_G1              0.00000000 
bin033_dw.dat_G2              0.00000000 
bin033_dw.dat_G3              0.00000000 
bin033_dw.dat_H1              0.00000000 
bin033_dw.dat_H2              0.00000000 
====================================================================================================

